A Deep Learning Approach Towards Generating High-fidelity Diverse Synthetic Battery Datasets

Recent surge in the number of Electric Vehicles have created a need to develop inexpensive energy-dense Battery Storage Systems. Many countries across the planet have put in place concrete measures to reduce and subsequently limit the number of vehicles powered by fossil fuels. Lithium-ion based batteries are presently dominating the electric automotive sector. Energy research efforts are also focussed on accurate computation of State-of-Charge of such batteries to provide reliable vehicle range estimates. Although such estimation algorithms provide precise estimates, all such techniques available in literature presume availability of superior quality battery datasets. In reality, gaining access to proprietary battery usage datasets is very tough for battery scientists. Moreover, open access datasets lack the diverse battery charge/discharge patterns needed to build generalized models. Curating battery measurement data is time consuming and needs expensive equipment. To surmount such limited data scenarios, we introduce few Deep Learning-based methods to synthesize high-fidelity battery datasets, these augmented synthetic datasets will help battery researchers build better estimation models in the presence of limited data. We have released the code and dataset used in the present approach to generate synthetic data. The battery data augmentation techniques introduced here will alleviate limited battery dataset challenges.

==> darts_plots_dTCN_DeepAR_nbeats/dataset4.csv <==
Date_Time,Charge_Capacity(Ah),Voltage(V)
01/27/2018 15:48:10.000,0,3.393695831
01/27/2018 15:50:10.000,0,3.394385338
01/27/2018 15:52:10.000,0,3.394773483
01/27/2018 15:54:10.000,0,3.395055771
01/27/2018 15:56:10.000,0,3.395251274
01/27/2018 15:58:10.000,0,3.395456314
01/27/2018 16:00:10.000,0,3.395625114
01/27/2018 16:02:10.000,0,3.395819664
01/27/2018 16:04:10.000,0,3.395986557
01/27/2018 16:06:10.000,0,3.39612484
01/27/2018 16:08:10.000,0,3.396298409
01/27/2018 16:10:10.000,0,3.396494865
01/27/2018 16:12:10.000,0,3.396672249
01/27/2018 16:14:10.000,0,3.396832466
01/27/2018 16:16:10.000,0,3.396964073
01/27/2018 16:18:10.000,0,3.397182465
01/27/2018 16:20:10.000,0,3.397342682
01/27/2018 16:22:10.000,0,3.397507668
01/27/2018 16:24:10.000,0,3.397673607
01/27/2018 16:26:10.000,0,3.397875786
01/27/2018 16:28:10.000,0,3.398007393
01/27/2018 16:30:10.000,0,3.398178101
01/27/2018 16:32:10.000,0,3.398343086
01/27/2018 16:34:10.000,0,3.398493767
01/27/2018 16:36:10.000,0,3.398641586
01/27/2018 16:38:10.000,0,3.398827553
01/27/2018 16:40:10.000,0,3.398964882
01/27/2018 16:42:10.000,0,3.399161339
01/27/2018 16:44:10.000,0,3.39928627
01/27/2018 16:46:10.000,0,3.399435043
01/27/2018 16:48:10.000,0,3.399435043
01/27/2018 16:50:10.000,0.154108599,4.200162888
01/27/2018 16:52:10.000,0.289946616,4.200171471
01/27/2018 16:54:10.000,0.416343868,4.200216293
01/27/2018 16:56:10.000,0.531671703,4.200181007
01/27/2018 16:58:10.000,0.554284513,4.200181007
01/27/2018 17:00:10.000,0.662560344,4.222658157
01/27/2018 17:02:10.000,0.77122575,4.244030952
01/27/2018 17:04:10.000,0.879892051,4.264228821
01/27/2018 17:06:10.000,0.988572419,4.283789635
01/27/2018 17:08:10.000,1.09721911,4.303444862
01/27/2018 17:10:10.000,1.205884576,4.323716164
01/27/2018 17:12:10.000,1.314561009,4.345326424
01/27/2018 17:14:10.000,1.42323339,4.368596077
01/27/2018 17:16:10.000,1.531887531,4.393297195
01/27/2018 17:18:10.000,1.637981057,4.400211334
01/27/2018 17:20:10.000,1.73630476,4.400159836
01/27/2018 17:22:10.000,1.827434063,4.400185585
01/27/2018 17:24:10.000,1.912029386,4.400103569
01/27/2018 17:26:10.000,1.99076283,4.400162697
01/27/2018 17:28:10.000,2.064233303,4.400204659
01/27/2018 17:30:10.000,2.132979631,4.400157928
01/27/2018 17:32:10.000,2.19741559,4.4000597
01/27/2018 17:34:10.000,2.25790143,4.400150299
01/27/2018 17:36:10.000,2.314794779,4.400168419
01/27/2018 17:38:10.000,2.368364334,4.400039673
01/27/2018 17:40:10.000,2.418841124,4.400129318
01/27/2018 17:42:10.000,2.466418743,4.400094986
01/27/2018 17:44:10.000,2.51129055,4.400080681
01/27/2018 17:46:10.000,2.553626299,4.400108337
01/27/2018 17:48:10.000,2.593560696,4.400111198
01/27/2018 17:50:10.000,2.6312356,4.400094032
01/27/2018 17:52:10.000,2.666761637,4.400086403
01/27/2018 17:54:10.000,2.700255632,4.400112152
01/27/2018 17:56:10.000,2.731827497,4.400065422
01/27/2018 17:58:10.000,2.76157856,4.400109291
01/27/2018 18:00:10.000,2.789617062,4.400053024
01/27/2018 18:02:10.000,2.816044569,4.400016785
01/27/2018 18:04:10.000,2.840948343,4.40014267
01/27/2018 18:06:10.000,2.864405155,4.400085449
01/27/2018 18:08:10.000,2.881614685,4.400053024
01/27/2018 18:10:10.000,2.881616354,4.299482346
01/27/2018 18:12:10.000,2.881616354,4.286732674
01/27/2018 18:14:10.000,2.881616354,4.282721519
01/27/2018 18:16:10.000,2.881616354,3.921726227
01/27/2018 18:18:10.000,2.881616354,3.86510849
01/27/2018 18:20:10.000,2.881616354,3.820070267
01/27/2018 18:22:10.000,2.881616354,3.779064178
01/27/2018 18:24:10.000,2.881616354,3.742423058
01/27/2018 18:26:10.000,2.881616354,3.709896088
01/27/2018 18:28:10.000,2.881616354,3.680742264
01/27/2018 18:30:10.000,2.881616354,3.654334068
01/27/2018 18:32:10.000,2.881616354,3.629796028
01/27/2018 18:34:10.000,2.881616354,3.607197762
01/27/2018 18:36:10.000,2.881616354,3.586120605
01/27/2018 18:38:10.000,2.881616354,3.566754341
01/27/2018 18:40:10.000,2.881616354,3.548675537
01/27/2018 18:42:10.000,2.881616354,3.531428337
01/27/2018 18:44:10.000,2.881616354,3.514668465
01/27/2018 18:46:10.000,2.881616354,3.498351097
01/27/2018 18:48:10.000,2.881616354,3.482457161
01/27/2018 18:50:10.000,2.881616354,3.466758728
01/27/2018 18:52:10.000,2.881616354,3.451265335
01/27/2018 18:54:10.000,2.881616354,3.435600281
01/27/2018 18:56:10.000,2.881616354,3.419568062
01/27/2018 18:58:10.000,2.881616354,3.402935982
01/27/2018 19:00:10.000,2.881616354,3.385807991
01/27/2018 19:02:10.000,2.881616354,3.367128372
01/27/2018 19:04:10.000,2.881616354,3.346325874
01/27/2018 19:06:10.000,2.881616354,3.324676514
01/27/2018 19:08:10.000,2.881616354,3.301652908
01/27/2018 19:10:10.000,2.881616354,3.276695251
01/27/2018 19:12:10.000,2.881616354,3.249155045
01/27/2018 19:14:10.000,2.881616354,3.218297005
01/27/2018 19:16:10.000,2.881616354,3.184347153
01/27/2018 19:18:10.000,2.881616354,3.146921158
01/27/2018 19:20:10.000,2.881616354,3.103922844
01/27/2018 19:22:10.000,2.881616354,3.053009033
01/27/2018 19:24:10.000,2.881616354,2.999995232
01/27/2018 19:26:10.000,2.881616354,3.625377655
01/27/2018 19:28:10.000,2.881616354,3.658252716
01/27/2018 19:30:10.000,2.881616354,3.666560173
01/27/2018 19:32:10.000,0,3.666735649
01/27/2018 19:34:10.000,0.157959774,4.200195313
01/27/2018 19:36:10.000,0.300957769,4.20021534
01/27/2018 19:38:10.000,0.430693865,4.200231552
01/27/2018 19:40:10.000,0.550064743,4.200217247
01/27/2018 19:42:10.000,0.637039661,4.200164795
01/27/2018 19:44:10.000,0.745318234,4.221282959
01/27/2018 19:46:10.000,0.853996694,4.244280815
01/27/2018 19:48:10.000,0.962660313,4.268241882
01/27/2018 19:50:10.000,1.071318984,4.294057846
01/27/2018 19:52:10.000,1.179983616,4.321157455
01/27/2018 19:54:10.000,1.288642645,4.349568367
01/27/2018 19:56:10.000,1.397321105,4.378738403
01/27/2018 19:58:10.000,1.505497932,4.400186539
01/27/2018 20:00:10.000,1.60638988,4.400138855
01/27/2018 20:02:10.000,1.699139118,4.400177956
01/27/2018 20:04:10.000,1.784779191,4.400129318
01/27/2018 20:06:10.000,1.864103436,4.400195122
01/27/2018 20:08:10.000,1.937764049,4.400119781
01/27/2018 20:10:10.000,2.006378651,4.400154114
01/27/2018 20:12:10.000,2.070374489,4.400100708
01/27/2018 20:14:10.000,2.130192518,4.400144577
01/27/2018 20:16:10.000,2.186228991,4.400132179
01/27/2018 20:18:10.000,2.238723516,4.40008831
01/27/2018 20:20:10.000,2.287931681,4.40011692
01/27/2018 20:22:10.000,2.334071159,4.400130272
01/27/2018 20:24:10.000,2.377340794,4.400097847
01/27/2018 20:26:10.000,2.417915821,4.400081635
01/27/2018 20:28:10.000,2.455957174,4.40000248
01/27/2018 20:30:10.000,2.491594076,4.400091171
01/27/2018 20:32:10.000,2.524960041,4.400062561
01/27/2018 20:34:10.000,2.556192636,4.400046349
01/27/2018 20:36:10.000,2.585419416,4.400093079
01/27/2018 20:38:10.000,2.61277771,4.400046349
01/27/2018 20:40:10.000,2.638368845,4.400079727
01/27/2018 20:42:10.000,2.662309885,4.40004921
01/27/2018 20:44:10.000,2.683651924,4.400053024
01/27/2018 20:46:10.000,2.683651924,4.303342819
01/27/2018 20:48:10.000,2.683651924,4.290257454
01/27/2018 20:50:10.000,2.683651924,4.285975456
01/27/2018 20:52:10.000,2.683651924,3.950404167
01/27/2018 20:54:10.000,2.683651924,3.901804924
01/27/2018 20:56:10.000,2.683651924,3.863724709
01/27/2018 20:58:10.000,2.683651924,3.828948021
01/27/2018 21:00:10.000,2.683651924,3.795888901
01/27/2018 21:02:10.000,2.683651924,3.764107704
01/27/2018 21:04:10.000,2.683651924,3.73399353
01/27/2018 21:06:10.000,2.683651924,3.706726074
01/27/2018 21:08:10.000,2.683651924,3.681435585
01/27/2018 21:10:10.000,2.683651924,3.657964706
01/27/2018 21:12:10.000,2.683651924,3.636240959
01/27/2018 21:14:10.000,2.683651924,3.616086006
01/27/2018 21:16:10.000,2.683651924,3.597619057
01/27/2018 21:18:10.000,2.683651924,3.579737663
01/27/2018 21:20:10.000,2.683651924,3.562543869
01/27/2018 21:22:10.000,2.683651924,3.545675278
01/27/2018 21:24:10.000,2.683651924,3.529333115
01/27/2018 21:26:10.000,2.683651924,3.513133049
01/27/2018 21:28:10.000,2.683651924,3.497136116
01/27/2018 21:30:10.000,2.683651924,3.481614113
01/27/2018 21:32:10.000,2.683651924,3.466255188
01/27/2018 21:34:10.000,2.683651924,3.450850487
01/27/2018 21:36:10.000,2.683651924,3.434893608
01/27/2018 21:38:10.000,2.683651924,3.417788506
01/27/2018 21:40:10.000,2.683651924,3.399799347
01/27/2018 21:42:10.000,2.683651924,3.380419731
01/27/2018 21:44:10.000,2.683651924,3.359559059
01/27/2018 21:46:10.000,2.683651924,3.336116791
01/27/2018 21:48:10.000,2.683651924,3.310054779
01/27/2018 21:50:10.000,2.683651924,3.280265808
01/27/2018 21:52:10.000,2.683651924,3.246399879
01/27/2018 21:54:10.000,2.683651924,3.207185745
01/27/2018 21:56:10.000,2.683651924,3.16102314
01/27/2018 21:58:10.000,2.683651924,3.105297089
01/27/2018 22:00:10.000,2.683651924,3.034812927
01/27/2018 22:02:10.000,2.683651924,2.999994278
01/27/2018 22:04:10.000,2.683651924,3.615429878
01/27/2018 22:06:10.000,2.683651924,3.650288582
01/27/2018 22:08:10.000,2.683651924,3.659348488
01/27/2018 22:10:10.000,0,3.659259796
01/27/2018 22:12:10.000,0.158600181,4.200181007
01/27/2018 22:14:10.000,0.303345203,4.200234413
01/27/2018 22:16:10.000,0.434606731,4.200222015
01/27/2018 22:18:10.000,0.55514586,4.200203896
01/27/2018 22:20:10.000,0.649651706,4.200201035
01/27/2018 22:22:10.000,0.75793767,4.222896576
01/27/2018 22:24:10.000,0.866598248,4.24732399
01/27/2018 22:26:10.000,0.975262642,4.272836685
01/27/2018 22:28:10.000,1.083935976,4.299546242
01/27/2018 22:30:10.000,1.192589402,4.327399254
01/27/2018 22:32:10.000,1.301255822,4.355938911
01/27/2018 22:34:10.000,1.40991497,4.385111809
01/27/2018 22:36:10.000,1.517267466,4.400167465
01/27/2018 22:38:10.000,1.616739273,4.40017128
01/27/2018 22:40:10.000,1.708599448,4.400139809
01/27/2018 22:42:10.000,1.793749213,4.400090218
01/27/2018 22:44:10.000,1.872918487,4.400133133
01/27/2018 22:46:10.000,1.946649075,4.400099754
01/27/2018 22:48:10.000,2.015480518,4.400078773
01/27/2018 22:50:10.000,2.079885006,4.400174141
01/27/2018 22:52:10.000,2.14021039,4.40010643
01/27/2018 22:54:10.000,2.196689129,4.400133133
01/27/2018 22:56:10.000,2.249553442,4.400065422
01/27/2018 22:58:10.000,2.299089432,4.400112152
01/27/2018 23:00:10.000,2.345551014,4.400151253
01/27/2018 23:02:10.000,2.389117956,4.400061607
01/27/2018 23:04:10.000,2.429962158,4.40010643
01/27/2018 23:06:10.000,2.468258619,4.400094032
01/27/2018 23:08:10.000,2.504157543,4.400113106
01/27/2018 23:10:10.000,2.537802696,4.40004921
01/27/2018 23:12:10.000,2.569316864,4.400025368
01/27/2018 23:14:10.000,2.598831892,4.399986267
01/27/2018 23:16:10.000,2.62645793,4.400044441
01/27/2018 23:18:10.000,2.652299404,4.400108337
01/27/2018 23:20:10.000,2.676450968,4.400107384
01/27/2018 23:22:10.000,2.6990242,4.400032043
01/27/2018 23:24:10.000,2.700718164,4.400092125
01/27/2018 23:26:10.000,2.700718164,4.302695274
01/27/2018 23:28:10.000,2.700718164,4.289676666
01/27/2018 23:30:10.000,2.700718164,4.28570652
01/27/2018 23:32:10.000,2.700718164,3.956571579
01/27/2018 23:34:10.000,2.700718164,3.910376549
01/27/2018 23:36:10.000,2.700718164,3.873202324
01/27/2018 23:38:10.000,2.700718164,3.838881493
01/27/2018 23:40:10.000,2.700718164,3.806642532
01/27/2018 23:42:10.000,2.700718164,3.775213242
01/27/2018 23:44:10.000,2.700718164,3.744519234
01/27/2018 23:46:10.000,2.700718164,3.715974808
01/27/2018 23:48:10.000,2.700718164,3.689759254
01/27/2018 23:50:10.000,2.700718164,3.665904999
01/27/2018 23:52:10.000,2.700718164,3.64352417
01/27/2018 23:54:10.000,2.700718164,3.622725487
01/27/2018 23:56:10.000,2.700718164,3.603320122
01/27/2018 23:58:10.000,2.700718164,3.585119247
01/28/2018 00:00:10.000,2.700718164,3.567768097
01/28/2018 00:02:10.000,2.700718164,3.551285744
01/28/2018 00:04:10.000,2.700718164,3.535582542
01/28/2018 00:06:10.000,2.700718164,3.520352364
01/28/2018 00:08:10.000,2.700718164,3.505174637
01/28/2018 00:10:10.000,2.700718164,3.489806175
01/28/2018 00:12:10.000,2.700718164,3.474505424
01/28/2018 00:14:10.000,2.700718164,3.459376335
01/28/2018 00:16:10.000,2.700718164,3.443789482
01/28/2018 00:18:10.000,2.700718164,3.427412033
01/28/2018 00:20:10.000,2.700718164,3.409783363
01/28/2018 00:22:10.000,2.700718164,3.390961647
01/28/2018 00:24:10.000,2.700718164,3.370660782
01/28/2018 00:26:10.000,2.700718164,3.348500252
01/28/2018 00:28:10.000,2.700718164,3.324354172
01/28/2018 00:30:10.000,2.700718164,3.296555519
01/28/2018 00:32:10.000,2.700718164,3.264760971
01/28/2018 00:34:10.000,2.700718164,3.228177071
01/28/2018 00:36:10.000,2.700718164,3.184267998
01/28/2018 00:38:10.000,2.700718164,3.130056381
01/28/2018 00:40:10.000,2.700718164,3.059576035
01/28/2018 00:42:10.000,2.700718164,2.999999046
01/28/2018 00:44:10.000,2.700718164,3.607611656
01/28/2018 00:46:10.000,2.700718164,3.643465042
01/28/2018 00:48:10.000,2.700718164,3.652832985
01/28/2018 00:50:10.000,0,3.65324688
01/28/2018 00:52:10.000,0.159780756,4.200185776
01/28/2018 00:54:10.000,0.30613032,4.200259209
01/28/2018 00:56:10.000,0.438679099,4.200194359
01/28/2018 00:58:10.000,0.560363293,4.200202942
01/28/2018 01:00:10.000,0.669508696,4.200244904
01/28/2018 01:02:10.000,0.777801692,4.223437309
01/28/2018 01:04:10.000,0.886471212,4.2482481
01/28/2018 01:06:10.000,0.99512881,4.274159431
01/28/2018 01:08:10.000,1.103779078,4.301591873
01/28/2018 01:10:10.000,1.212457418,4.33038044
01/28/2018 01:12:10.000,1.321123481,4.359903336
01/28/2018 01:14:10.000,1.429792047,4.390221596
01/28/2018 01:16:10.000,1.535973668,4.400174141
01/28/2018 01:18:10.000,1.633766651,4.40017128
01/28/2018 01:20:10.000,1.724072576,4.400129318
01/28/2018 01:22:10.000,1.807839036,4.400120735
01/28/2018 01:24:10.000,1.885852933,4.400148392
01/28/2018 01:26:10.000,1.958748341,4.40015316
01/28/2018 01:28:10.000,2.027080536,4.400100708
01/28/2018 01:30:10.000,2.091197729,4.400129318
01/28/2018 01:32:10.000,2.151428699,4.400123596
01/28/2018 01:34:10.000,2.207962513,4.400074005
01/28/2018 01:36:10.000,2.260999918,4.400072098
01/28/2018 01:38:10.000,2.310764551,4.400094986
01/28/2018 01:40:10.000,2.357490063,4.400133133
01/28/2018 01:42:10.000,2.401348591,4.400083542
01/28/2018 01:44:10.000,2.442475557,4.400064468
01/28/2018 01:46:10.000,2.480986118,4.400094986
01/28/2018 01:48:10.000,2.51705122,4.40004158
01/28/2018 01:50:10.000,2.550813675,4.400074959
01/28/2018 01:52:10.000,2.582406282,4.400097847
01/28/2018 01:54:10.000,2.611976624,4.400055885
01/28/2018 01:56:10.000,2.639656305,4.400044441
01/28/2018 01:58:10.000,2.665573835,4.400112152
01/28/2018 02:00:10.000,2.689853668,4.400044441
01/28/2018 02:02:10.000,2.712602615,4.400093079
01/28/2018 02:04:10.000,2.716745853,4.400068283
01/28/2018 02:06:10.000,2.716745853,4.302593231
01/28/2018 02:08:10.000,2.716745853,4.289896011
01/28/2018 02:10:10.000,2.716745853,4.286086082
01/28/2018 02:12:10.000,2.716745853,3.960710526
01/28/2018 02:14:10.000,2.716745853,3.915940285
01/28/2018 02:16:10.000,2.716745853,3.879364014
01/28/2018 02:18:10.000,2.716745853,3.845317841
01/28/2018 02:20:10.000,2.716745853,3.812903404
01/28/2018 02:22:10.000,2.716745853,3.781353951
01/28/2018 02:24:10.000,2.716745853,3.750667572
01/28/2018 02:26:10.000,2.716745853,3.721970558
01/28/2018 02:28:10.000,2.716745853,3.695484161
01/28/2018 02:30:10.000,2.716745853,3.670939445
01/28/2018 02:32:10.000,2.716745853,3.647922516
01/28/2018 02:34:10.000,2.716745853,3.626554489
01/28/2018 02:36:10.000,2.716745853,3.606468201
01/28/2018 02:38:10.000,2.716745853,3.587850571
01/28/2018 02:40:10.000,2.716745853,3.570241928
01/28/2018 02:42:10.000,2.716745853,3.553435326
01/28/2018 02:44:10.000,2.716745853,3.537286758
01/28/2018 02:46:10.000,2.716745853,3.521531105
01/28/2018 02:48:10.000,2.716745853,3.506017685
01/28/2018 02:50:10.000,2.716745853,3.491024017
01/28/2018 02:52:10.000,2.716745853,3.476387978
01/28/2018 02:54:10.000,2.716745853,3.461864471
01/28/2018 02:56:10.000,2.716745853,3.44730854
01/28/2018 02:58:10.000,2.716745853,3.431976318
01/28/2018 03:00:10.000,2.716745853,3.415688515
01/28/2018 03:02:10.000,2.716745853,3.39814949
01/28/2018 03:04:10.000,2.716745853,3.378950119
01/28/2018 03:06:10.000,2.716745853,3.357584953
01/28/2018 03:08:10.000,2.716745853,3.334084511
01/28/2018 03:10:10.000,2.716745853,3.306972504
01/28/2018 03:12:10.000,2.716745853,3.276427269
01/28/2018 03:14:10.000,2.716745853,3.240444183
01/28/2018 03:16:10.000,2.716745853,3.197486877
01/28/2018 03:18:10.000,2.716745853,3.143972397
01/28/2018 03:20:10.000,2.716745853,3.073684692
01/28/2018 03:22:10.000,2.716745853,3
01/28/2018 03:24:10.000,2.716745853,3.603219986
01/28/2018 03:26:10.000,2.716745853,3.639610291
01/28/2018 03:28:10.000,2.716745853,3.649185181
01/28/2018 03:30:10.000,0,3.649337769
01/28/2018 03:32:10.000,0.160009786,4.200178146
01/28/2018 03:34:10.000,0.307012141,4.200183868
01/28/2018 03:36:10.000,0.440098464,4.200123787
01/28/2018 03:38:10.000,0.56218338,4.200156212
01/28/2018 03:40:10.000,0.67524755,4.200172424
01/28/2018 03:42:10.000,0.677976012,4.200133324
01/28/2018 03:44:10.000,0.786269426,4.223080635
01/28/2018 03:46:10.000,0.894922853,4.248005867
01/28/2018 03:48:10.000,1.003606081,4.273954391
01/28/2018 03:50:10.000,1.11225605,4.301591873
01/28/2018 03:52:10.000,1.220920444,4.330771446
01/28/2018 03:54:10.000,1.329597116,4.360807419
01/28/2018 03:56:10.000,1.438255191,4.391446114
01/28/2018 03:58:10.000,1.544054627,4.400177956
01/28/2018 04:00:10.000,1.641134977,4.400166512
01/28/2018 04:02:10.000,1.730684757,4.400122643
01/28/2018 04:04:10.000,1.813743711,4.400123596
01/28/2018 04:06:10.000,1.891100764,4.400155067
01/28/2018 04:08:10.000,1.963483691,4.40007782
01/28/2018 04:10:10.000,2.031377316,4.40007019
01/28/2018 04:12:10.000,2.095140934,4.400139809
01/28/2018 04:14:10.000,2.155062675,4.400163651
01/28/2018 04:16:10.000,2.211379051,4.400136948
01/28/2018 04:18:10.000,2.264322519,4.400147438
01/28/2018 04:20:10.000,2.314056158,4.400073051
01/28/2018 04:22:10.000,2.360758305,4.400021553
01/28/2018 04:24:10.000,2.404616356,4.400093079
01/28/2018 04:26:10.000,2.445746899,4.400053024
01/28/2018 04:28:10.000,2.484286308,4.400016785
01/28/2018 04:30:10.000,2.52036047,4.400105476
01/28/2018 04:32:10.000,2.554133654,4.400140762
01/28/2018 04:34:10.000,2.585751295,4.400115013
01/28/2018 04:36:10.000,2.615356445,4.400064468
01/28/2018 04:38:10.000,2.643098354,4.400012016
01/28/2018 04:40:10.000,2.669084787,4.400078773
01/28/2018 04:42:10.000,2.693419695,4.400068283
01/28/2018 04:44:10.000,2.71620059,4.400078773
01/28/2018 04:46:10.000,2.721038342,4.400102615
01/28/2018 04:48:10.000,2.721038342,4.301811218
01/28/2018 04:50:10.000,2.721038342,4.289190292
01/28/2018 04:52:10.000,2.721038342,4.285496712
01/28/2018 04:54:10.000,2.721038342,3.959863663
01/28/2018 04:56:10.000,2.721038342,3.915951729
01/28/2018 04:58:10.000,2.721038342,3.879716873
01/28/2018 05:00:10.000,2.721038342,3.846259117
01/28/2018 05:02:10.000,2.721038342,3.814836502
01/28/2018 05:04:10.000,2.721038342,3.784331322
01/28/2018 05:06:10.000,2.721038342,3.754554749
01/28/2018 05:08:10.000,2.721038342,3.726259232
01/28/2018 05:10:10.000,2.721038342,3.700144768
01/28/2018 05:12:10.000,2.721038342,3.675988197
01/28/2018 05:14:10.000,2.721038342,3.653211594
01/28/2018 05:16:10.000,2.721038342,3.631583214
01/28/2018 05:18:10.000,2.721038342,3.611346245
01/28/2018 05:20:10.000,2.721038342,3.592182159
01/28/2018 05:22:10.000,2.721038342,3.574047089
01/28/2018 05:24:10.000,2.721038342,3.556419373
01/28/2018 05:26:10.000,2.721038342,3.539726257
01/28/2018 05:28:10.000,2.721038342,3.52355957
01/28/2018 05:30:10.000,2.721038342,3.508009911
01/28/2018 05:32:10.000,2.721038342,3.493197441
01/28/2018 05:34:10.000,2.721038342,3.478985786
01/28/2018 05:36:10.000,2.721038342,3.464743614
01/28/2018 05:38:10.000,2.721038342,3.450028419
01/28/2018 05:40:10.000,2.721038342,3.434755325
01/28/2018 05:42:10.000,2.721038342,3.418622017
01/28/2018 05:44:10.000,2.721038342,3.401452065
01/28/2018 05:46:10.000,2.721038342,3.382750511
01/28/2018 05:48:10.000,2.721038342,3.36205864
01/28/2018 05:50:10.000,2.721038342,3.338497162
01/28/2018 05:52:10.000,2.721038342,3.311088562
01/28/2018 05:54:10.000,2.721038342,3.27990818
01/28/2018 05:56:10.000,2.721038342,3.244368553
01/28/2018 05:58:10.000,2.721038342,3.20240593
01/28/2018 06:00:10.000,2.721038342,3.149614334
01/28/2018 06:02:10.000,2.721038342,3.079005241
01/28/2018 06:04:10.000,2.721038342,2.999999046
01/28/2018 06:06:10.000,2.721038342,3.599972725
01/28/2018 06:08:10.000,2.721038342,3.636694908
01/28/2018 06:10:10.000,2.721038342,3.646378517
01/28/2018 06:12:10.000,0,3.646569252
01/28/2018 06:14:10.000,0.160113007,4.200201035
01/28/2018 06:16:10.000,0.307237178,4.200220108
01/28/2018 06:18:10.000,0.440331101,4.20020771
01/28/2018 06:20:10.000,0.562125027,4.200175285
01/28/2018 06:22:10.000,0.668979466,4.200157166
01/28/2018 06:24:10.000,0.777266145,4.22265625
01/28/2018 06:26:10.000,0.885928869,4.246973038
01/28/2018 06:28:10.000,0.994584262,4.272696495
01/28/2018 06:30:10.000,1.103248477,4.299901009
01/28/2018 06:32:10.000,1.211920857,4.328522682
01/28/2018 06:34:10.000,1.320580363,4.358204842
01/28/2018 06:36:10.000,1.429241776,4.388904572
01/28/2018 06:38:10.000,1.53565383,4.400194168
01/28/2018 06:40:10.000,1.633486032,4.40015316
01/28/2018 06:42:10.000,1.723739743,4.400191307
01/28/2018 06:44:10.000,1.807445407,4.400203705
01/28/2018 06:46:10.000,1.885299921,4.400073051
01/28/2018 06:48:10.000,1.957959056,4.400151253
01/28/2018 06:50:10.000,2.025950193,4.400102615
01/28/2018 06:52:10.000,2.089691162,4.400078773
01/28/2018 06:54:10.000,2.149575949,4.400167465
01/28/2018 06:56:10.000,2.205918074,4.400178909
01/28/2018 06:58:10.000,2.258942842,4.400091171
01/28/2018 07:00:10.000,2.308855534,4.400145531
01/28/2018 07:02:10.000,2.355811119,4.400175095
01/28/2018 07:04:10.000,2.399961472,4.400065422
01/28/2018 07:06:10.000,2.441458225,4.400122643
01/28/2018 07:08:10.000,2.480438232,4.400046349
01/28/2018 07:10:10.000,2.517028332,4.400133133
01/28/2018 07:12:10.000,2.551331758,4.400036812
01/28/2018 07:14:10.000,2.583483934,4.400151253
01/28/2018 07:16:10.000,2.613609314,4.400079727
01/28/2018 07:18:10.000,2.641815662,4.40000248
01/28/2018 07:20:10.000,2.668239832,4.400078773
01/28/2018 07:22:10.000,2.692996025,4.399983406
01/28/2018 07:24:10.000,2.716207027,4.400025368
01/28/2018 07:26:10.000,2.7279737,4.400098801
01/28/2018 07:28:10.000,2.727975845,4.302355766
01/28/2018 07:30:10.000,2.727975845,4.289813995
01/28/2018 07:32:10.000,2.727975845,4.286235809
01/28/2018 07:34:10.000,2.727975845,3.965057373
01/28/2018 07:36:10.000,2.727975845,3.921843529
01/28/2018 07:38:10.000,2.727975845,3.88597393
01/28/2018 07:40:10.000,2.727975845,3.852157593
01/28/2018 07:42:10.000,2.727975845,3.820465088
01/28/2018 07:44:10.000,2.727975845,3.78978157
01/28/2018 07:46:10.000,2.727975845,3.759691238
01/28/2018 07:48:10.000,2.727975845,3.730927467
01/28/2018 07:50:10.000,2.727975845,3.704388618
01/28/2018 07:52:10.000,2.727975845,3.680119514
01/28/2018 07:54:10.000,2.727975845,3.657399178
01/28/2018 07:56:10.000,2.727975845,3.63611412
01/28/2018 07:58:10.000,2.727975845,3.61623764
01/28/2018 08:00:10.000,2.727975845,3.59741497
01/28/2018 08:02:10.000,2.727975845,3.579298019
01/28/2018 08:04:10.000,2.727975845,3.561999321
01/28/2018 08:06:10.000,2.727975845,3.544947624
01/28/2018 08:08:10.000,2.727975845,3.528684616
01/28/2018 08:10:10.000,2.727975845,3.51263237
01/28/2018 08:12:10.000,2.727975845,3.496846199
01/28/2018 08:14:10.000,2.727975845,3.48146534
01/28/2018 08:16:10.000,2.727975845,3.466479301
01/28/2018 08:18:10.000,2.727975845,3.451282501
01/28/2018 08:20:10.000,2.727975845,3.435821533
01/28/2018 08:22:10.000,2.727975845,3.41973114
01/28/2018 08:24:10.000,2.727975845,3.402878761
01/28/2018 08:26:10.000,2.727975845,3.384367943
01/28/2018 08:28:10.000,2.727975845,3.363947868
01/28/2018 08:30:10.000,2.727975845,3.34101963
01/28/2018 08:32:10.000,2.727975845,3.314981461
01/28/2018 08:34:10.000,2.727975845,3.284835815
01/28/2018 08:36:10.000,2.727975845,3.249767303
01/28/2018 08:38:10.000,2.727975845,3.207783699
01/28/2018 08:40:10.000,2.727975845,3.1549263
01/28/2018 08:42:10.000,2.727975845,3.084832191
01/28/2018 08:44:10.000,2.727975845,2.999997139
01/28/2018 08:46:10.000,2.727975845,3.598217964
01/28/2018 08:48:10.000,2.727975845,3.635311127
01/28/2018 08:50:10.000,2.727975845,3.645114899
01/28/2018 08:52:10.000,0,3.645319939
01/28/2018 08:54:10.000,0.159897804,4.200228691
01/28/2018 08:56:10.000,0.306782126,4.200239182
01/28/2018 08:58:10.000,0.439939588,4.200201988
01/28/2018 09:00:10.000,0.562057495,4.200192451
01/28/2018 09:02:10.000,0.669027269,4.200186729
01/28/2018 09:04:10.000,0.777296424,4.222503662
01/28/2018 09:06:10.000,0.885973632,4.246905327
01/28/2018 09:08:10.000,0.994629502,4.273071289
01/28/2018 09:10:10.000,1.103301883,4.300685883
01/28/2018 09:12:10.000,1.211959839,4.330044746
01/28/2018 09:14:10.000,1.320620656,4.359984398
01/28/2018 09:16:10.000,1.429284334,4.390832901
01/28/2018 09:18:10.000,1.535229921,4.400058746
01/28/2018 09:20:10.000,1.632553339,4.400121689
01/28/2018 09:22:10.000,1.722525597,4.400130272
01/28/2018 09:24:10.000,1.805919051,4.400149345
01/28/2018 09:26:10.000,1.883674145,4.400201797
01/28/2018 09:28:10.000,1.956380606,4.400101662
01/28/2018 09:30:10.000,2.024568796,4.400128365
01/28/2018 09:32:10.000,2.088546991,4.400079727
01/28/2018 09:34:10.000,2.148701906,4.400180817
01/28/2018 09:36:10.000,2.205273628,4.400097847
01/28/2018 09:38:10.000,2.258454323,4.400115967
01/28/2018 09:40:10.000,2.308413267,4.400145531
01/28/2018 09:42:10.000,2.355340719,4.400123596
01/28/2018 09:44:10.000,2.399477959,4.400058746
01/28/2018 09:46:10.000,2.440955877,4.400079727
01/28/2018 09:48:10.000,2.479907513,4.400050163
01/28/2018 09:50:10.000,2.516463518,4.400146484
01/28/2018 09:52:10.000,2.550744772,4.400138855
01/28/2018 09:54:10.000,2.582892179,4.400081635
01/28/2018 09:56:10.000,2.613045931,4.400117874
01/28/2018 09:58:10.000,2.641313076,4.400074005
01/28/2018 10:00:10.000,2.667810678,4.400084496
01/28/2018 10:02:10.000,2.692654848,4.400020599
01/28/2018 10:04:10.000,2.715944052,4.400081635
01/28/2018 10:06:10.000,2.728466749,4.400064468
01/28/2018 10:08:10.000,2.728468418,4.302195549
01/28/2018 10:10:10.000,2.728468418,4.289783478
01/28/2018 10:12:10.000,2.728468418,4.286198616
01/28/2018 10:14:10.000,2.728468418,3.965913773
01/28/2018 10:16:10.000,2.728468418,3.922833443
01/28/2018 10:18:10.000,2.728468418,3.887275696
01/28/2018 10:20:10.000,2.728468418,3.854161263
01/28/2018 10:22:10.000,2.728468418,3.823055267
01/28/2018 10:24:10.000,2.728468418,3.792860031
01/28/2018 10:26:10.000,2.728468418,3.763066292
01/28/2018 10:28:10.000,2.728468418,3.73445034
01/28/2018 10:30:10.000,2.728468418,3.707809448
01/28/2018 10:32:10.000,2.728468418,3.683004379
01/28/2018 10:34:10.000,2.728468418,3.659889221
01/28/2018 10:36:10.000,2.728468418,3.63826561
01/28/2018 10:38:10.000,2.728468418,3.617974281
01/28/2018 10:40:10.000,2.728468418,3.598895073
01/28/2018 10:42:10.000,2.728468418,3.580659866
01/28/2018 10:44:10.000,2.728468418,3.563073158
01/28/2018 10:46:10.000,2.728468418,3.546173096
01/28/2018 10:48:10.000,2.728468418,3.530164719
01/28/2018 10:50:10.000,2.728468418,3.514364243
01/28/2018 10:52:10.000,2.728468418,3.498977661
01/28/2018 10:54:10.000,2.728468418,3.483922005
01/28/2018 10:56:10.000,2.728468418,3.468902588
01/28/2018 10:58:10.000,2.728468418,3.453578949
01/28/2018 11:00:10.000,2.728468418,3.438103676
01/28/2018 11:02:10.000,2.728468418,3.421965599
01/28/2018 11:04:10.000,2.728468418,3.404662132
01/28/2018 11:06:10.000,2.728468418,3.385435104
01/28/2018 11:08:10.000,2.728468418,3.364191055
01/28/2018 11:10:10.000,2.728468418,3.340906143
01/28/2018 11:12:10.000,2.728468418,3.314888954
01/28/2018 11:14:10.000,2.728468418,3.285349846
01/28/2018 11:16:10.000,2.728468418,3.250548363
01/28/2018 11:18:10.000,2.728468418,3.209353447
01/28/2018 11:20:10.000,2.728468418,3.157556534
01/28/2018 11:22:10.000,2.728468418,3.088147163
01/28/2018 11:24:10.000,2.728468418,2.999996185
01/28/2018 11:26:10.000,2.728468418,3.595589638
01/28/2018 11:28:10.000,2.728468418,3.633048058
01/28/2018 11:30:10.000,2.728468418,3.642950058
01/28/2018 11:32:10.000,0,3.642879486
01/28/2018 11:34:10.000,0.160102651,4.200239182
01/28/2018 11:36:10.000,0.307108939,4.200166702
01/28/2018 11:38:10.000,0.440259248,4.200188637
01/28/2018 11:40:10.000,0.562501848,4.20020771
01/28/2018 11:42:10.000,0.672388911,4.200222969
01/28/2018 11:44:10.000,0.780657589,4.223330498
01/28/2018 11:46:10.000,0.889319122,4.247213364
01/28/2018 11:48:10.000,0.997986138,4.272706032
01/28/2018 11:50:10.000,1.106657147,4.300299644
01/28/2018 11:52:10.000,1.215325713,4.328966141
01/28/2018 11:54:10.000,1.323992014,4.358612061
01/28/2018 11:56:10.000,1.432657003,4.389484406
01/28/2018 11:58:10.000,1.538840652,4.400179863
01/28/2018 12:00:10.000,1.636289477,4.40020752
01/28/2018 12:02:10.000,1.726112127,4.400162697
01/28/2018 12:04:10.000,1.809373736,4.400174141
01/28/2018 12:06:10.000,1.886839986,4.400177002
01/28/2018 12:08:10.000,1.959162951,4.40013504
01/28/2018 12:10:10.000,2.02692318,4.400136948
01/28/2018 12:12:10.000,2.090535402,4.400120735
01/28/2018 12:14:10.000,2.150346041,4.400094986
01/28/2018 12:16:10.000,2.206626177,4.40003109
01/28/2018 12:18:10.000,2.259623051,4.400140762
01/28/2018 12:20:10.000,2.309488058,4.400148392
01/28/2018 12:22:10.000,2.356407166,4.400081635
01/28/2018 12:24:10.000,2.400510311,4.400159836
01/28/2018 12:26:10.000,2.441922903,4.400056839
01/28/2018 12:28:10.000,2.480803967,4.40007019
01/28/2018 12:30:10.000,2.51733613,4.400115013
01/28/2018 12:32:10.000,2.551616192,4.400022507
01/28/2018 12:34:10.000,2.583743095,4.400036812
01/28/2018 12:36:10.000,2.613838673,4.400036812
01/28/2018 12:38:10.000,2.642049074,4.400035858
01/28/2018 12:40:10.000,2.668510199,4.400044441
01/28/2018 12:42:10.000,2.693332434,4.400061607
01/28/2018 12:44:10.000,2.716624975,4.400099754
01/28/2018 12:46:10.000,2.729408026,4.40003109
01/28/2018 12:48:10.000,2.729408026,4.30175209
01/28/2018 12:50:10.000,2.729408026,4.289401054
01/28/2018 12:52:10.000,2.729408026,4.285871506
01/28/2018 12:54:10.000,2.729408026,3.965843201
01/28/2018 12:56:10.000,2.729408026,3.922875404
01/28/2018 12:58:10.000,2.729408026,3.886904716
01/28/2018 13:00:10.000,2.729408026,3.853302002
01/28/2018 13:02:10.000,2.729408026,3.821752548
01/28/2018 13:04:10.000,2.729408026,3.791086197
01/28/2018 13:06:10.000,2.729408026,3.761219025
01/28/2018 13:08:10.000,2.729408026,3.732830048
01/28/2018 13:10:10.000,2.729408026,3.706291199
01/28/2018 13:12:10.000,2.729408026,3.681978226
01/28/2018 13:14:10.000,2.729408026,3.659276009
01/28/2018 13:16:10.000,2.729408026,3.638098717
01/28/2018 13:18:10.000,2.729408026,3.618231773
01/28/2018 13:20:10.000,2.729408026,3.599252701
01/28/2018 13:22:10.000,2.729408026,3.581303596
01/28/2018 13:24:10.000,2.729408026,3.563932419
01/28/2018 13:26:10.000,2.729408026,3.546993256
01/28/2018 13:28:10.000,2.729408026,3.530566216
01/28/2018 13:30:10.000,2.729408026,3.514587402
01/28/2018 13:32:10.000,2.729408026,3.49898243
01/28/2018 13:34:10.000,2.729408026,3.483784676
01/28/2018 13:36:10.000,2.729408026,3.469031334
01/28/2018 13:38:10.000,2.729408026,3.454363823
01/28/2018 13:40:10.000,2.729408026,3.439073563
01/28/2018 13:42:10.000,2.729408026,3.42337513
01/28/2018 13:44:10.000,2.729408026,3.406466484
01/28/2018 13:46:10.000,2.729408026,3.38831234
01/28/2018 13:48:10.000,2.729408026,3.36828804
01/28/2018 13:50:10.000,2.729408026,3.345866203
01/28/2018 13:52:10.000,2.729408026,3.320505142
01/28/2018 13:54:10.000,2.729408026,3.291246414
01/28/2018 13:56:10.000,2.729408026,3.256921768
01/28/2018 13:58:10.000,2.729408026,3.216162682
01/28/2018 14:00:10.000,2.729408026,3.164219856
01/28/2018 14:02:10.000,2.729408026,3.093794823
01/28/2018 14:04:10.000,2.729408026,2.999996185
01/28/2018 14:06:10.000,2.729408026,3.592224121
01/28/2018 14:08:10.000,2.729408026,3.629842758
01/28/2018 14:10:10.000,2.729408026,3.639868736
01/28/2018 14:12:10.000,0,3.639722824
01/28/2018 14:14:10.000,0.160765767,4.20022583
01/28/2018 14:16:10.000,0.309386164,4.200229645
01/28/2018 14:18:10.000,0.444100142,4.200166702
01/28/2018 14:20:10.000,0.567730069,4.20013237
01/28/2018 14:22:10.000,0.681586742,4.20019722
01/28/2018 14:24:10.000,0.690713167,4.200139046
01/28/2018 14:26:10.000,0.798999667,4.223966599
01/28/2018 14:28:10.000,0.907651901,4.248664856
01/28/2018 14:30:10.000,1.016325951,4.274307251
01/28/2018 14:32:10.000,1.124989867,4.301465034
01/28/2018 14:34:10.000,1.233647227,4.330286026
01/28/2018 14:36:10.000,1.342319727,4.360369682
01/28/2018 14:38:10.000,1.450978994,4.391541481
01/28/2018 14:40:10.000,1.556725621,4.400190353
01/28/2018 14:42:10.000,1.653734088,4.400216103
01/28/2018 14:44:10.000,1.743182778,4.400175095
01/28/2018 14:46:10.000,1.826057911,4.400097847
01/28/2018 14:48:10.000,1.903196096,4.400127411
01/28/2018 14:50:10.000,1.975257039,4.400136948
01/28/2018 14:52:10.000,2.042726517,4.400079727
01/28/2018 14:54:10.000,2.106011391,4.400174141
01/28/2018 14:56:10.000,2.165433168,4.400121689
01/28/2018 14:58:10.000,2.221269369,4.400109291
01/28/2018 15:00:10.000,2.273757458,4.400104523
01/28/2018 15:02:10.000,2.323084593,4.400110245
01/28/2018 15:04:10.000,2.369420052,4.400175095
01/28/2018 15:06:10.000,2.412953377,4.400044441
01/28/2018 15:08:10.000,2.453833818,4.40010643
01/28/2018 15:10:10.000,2.492221594,4.400120735
01/28/2018 15:12:10.000,2.52828002,4.400086403
01/28/2018 15:14:10.000,2.562118053,4.400064468
01/28/2018 15:16:10.000,2.593841791,4.400103569
01/28/2018 15:18:10.000,2.623581886,4.400120735
01/28/2018 15:20:10.000,2.651451111,4.400098801
01/28/2018 15:22:10.000,2.677573919,4.400112152
01/28/2018 15:24:10.000,2.702061415,4.400025368
01/28/2018 15:26:10.000,2.725022554,4.400004387
01/28/2018 15:28:10.000,2.732520103,4.400025368
01/28/2018 15:30:10.000,2.732521772,4.301528931
01/28/2018 15:32:10.000,2.732521772,4.289215088
01/28/2018 15:34:10.000,2.732521772,4.28574276
01/28/2018 15:36:10.000,2.732521772,3.96539402
01/28/2018 15:38:10.000,2.732521772,3.922491074
01/28/2018 15:40:10.000,2.732521772,3.886960983
01/28/2018 15:42:10.000,2.732521772,3.853703499
01/28/2018 15:44:10.000,2.732521772,3.822196007
01/28/2018 15:46:10.000,2.732521772,3.791852951
01/28/2018 15:48:10.000,2.732521772,3.761850357
01/28/2018 15:50:10.000,2.732521772,3.733185768
01/28/2018 15:52:10.000,2.732521772,3.70648098
01/28/2018 15:54:10.000,2.732521772,3.681940079
01/28/2018 15:56:10.000,2.732521772,3.659381866
01/28/2018 15:58:10.000,2.732521772,3.638352394
01/28/2018 16:00:10.000,2.732521772,3.61853981
01/28/2018 16:02:10.000,2.732521772,3.599851608
01/28/2018 16:04:10.000,2.732521772,3.582221031
01/28/2018 16:06:10.000,2.732521772,3.565110207
01/28/2018 16:08:10.000,2.732521772,3.548610687
01/28/2018 16:10:10.000,2.732521772,3.532533646
01/28/2018 16:12:10.000,2.732521772,3.517083168
01/28/2018 16:14:10.000,2.732521772,3.501945496
01/28/2018 16:16:10.000,2.732521772,3.487166405
01/28/2018 16:18:10.000,2.732521772,3.472387314
01/28/2018 16:20:10.000,2.732521772,3.457213402
01/28/2018 16:22:10.000,2.732521772,3.441737175
01/28/2018 16:24:10.000,2.732521772,3.425757408
01/28/2018 16:26:10.000,2.732521772,3.408533096
01/28/2018 16:28:10.000,2.732521772,3.389660835
01/28/2018 16:30:10.000,2.732521772,3.369135857
01/28/2018 16:32:10.000,2.732521772,3.346135139
01/28/2018 16:34:10.000,2.732521772,3.319946289
01/28/2018 16:36:10.000,2.732521772,3.290193558
01/28/2018 16:38:10.000,2.732521772,3.255788803
01/28/2018 16:40:10.000,2.732521772,3.214882851
01/28/2018 16:42:10.000,2.732521772,3.163174629
01/28/2018 16:44:10.000,2.732521772,3.092307091
01/28/2018 16:46:10.000,2.732521772,2.999996185
01/28/2018 16:48:10.000,2.732521772,3.591672897
01/28/2018 16:50:10.000,2.732521772,3.629584312
01/28/2018 16:52:10.000,2.732521772,3.639710426
01/28/2018 16:54:10.000,0,3.639846802
01/28/2018 16:56:10.000,0.160549223,4.200162888
01/28/2018 16:58:10.000,0.308559984,4.200216293
01/28/2018 17:00:10.000,0.442652375,4.200165749
01/28/2018 17:02:10.000,0.565812051,4.200213432
01/28/2018 17:04:10.000,0.679425955,4.200163841
01/28/2018 17:06:10.000,0.685907245,4.20015049
01/28/2018 17:08:10.000,0.794202864,4.223527908
01/28/2018 17:10:10.000,0.902863204,4.248820305
01/28/2018 17:12:10.000,1.011520028,4.274570465
01/28/2018 17:14:10.000,1.120202422,4.301567078
01/28/2018 17:16:10.000,1.228859425,4.330210686
01/28/2018 17:18:10.000,1.337526083,4.360352516
01/28/2018 17:20:10.000,1.446182013,4.391443253
01/28/2018 17:22:10.000,1.551912069,4.400110245
01/28/2018 17:24:10.000,1.648844004,4.400226593
01/28/2018 17:26:10.000,1.738158584,4.400132179
01/28/2018 17:28:10.000,1.820936322,4.400115013
01/28/2018 17:30:10.000,1.89803803,4.400164604
01/28/2018 17:32:10.000,1.970112801,4.400178909
01/28/2018 17:34:10.000,2.037682295,4.40008831
01/28/2018 17:36:10.000,2.101142168,4.400172234
01/28/2018 17:38:10.000,2.160792112,4.40013504
01/28/2018 17:40:10.000,2.216902256,4.40018177
01/28/2018 17:42:10.000,2.269673347,4.400162697
01/28/2018 17:44:10.000,2.319280386,4.400129318
01/28/2018 17:46:10.000,2.36592865,4.400107384
01/28/2018 17:48:10.000,2.40975976,4.400084496
01/28/2018 17:50:10.000,2.450913429,4.400109291
01/28/2018 17:52:10.000,2.489517927,4.400145531
01/28/2018 17:54:10.000,2.525721073,4.400156975
01/28/2018 17:56:10.000,2.559658766,4.400100708
01/28/2018 17:58:10.000,2.591458082,4.400063515
01/28/2018 18:00:10.000,2.621259451,4.400117874
01/28/2018 18:02:10.000,2.6492033,4.400044441
01/28/2018 18:04:10.000,2.675429344,4.400086403
01/28/2018 18:06:10.000,2.700036764,4.400001526
01/28/2018 18:08:10.000,2.723125219,4.400032043
01/28/2018 18:10:10.000,2.732942581,4.400061607
01/28/2018 18:12:10.000,2.732942581,4.302024841
01/28/2018 18:14:10.000,2.732942581,4.289881706
01/28/2018 18:16:10.000,2.732942581,4.286403656
01/28/2018 18:18:10.000,2.732942581,3.969214439
01/28/2018 18:20:10.000,2.732942581,3.92678833
01/28/2018 18:22:10.000,2.732942581,3.891456604
01/28/2018 18:24:10.000,2.732942581,3.858376503
01/28/2018 18:26:10.000,2.732942581,3.827250481
01/28/2018 18:28:10.000,2.732942581,3.797097206
01/28/2018 18:30:10.000,2.732942581,3.767226219
01/28/2018 18:32:10.000,2.732942581,3.738405228
01/28/2018 18:34:10.000,2.732942581,3.711657524
01/28/2018 18:36:10.000,2.732942581,3.686961174
01/28/2018 18:38:10.000,2.732942581,3.664203644
01/28/2018 18:40:10.000,2.732942581,3.642887115
01/28/2018 18:42:10.000,2.732942581,3.622650146
01/28/2018 18:44:10.000,2.732942581,3.603571892
01/28/2018 18:46:10.000,2.732942581,3.58548069
01/28/2018 18:48:10.000,2.732942581,3.568174362
01/28/2018 18:50:10.000,2.732942581,3.551234245
01/28/2018 18:52:10.000,2.732942581,3.534958839
01/28/2018 18:54:10.000,2.732942581,3.519247055
01/28/2018 18:56:10.000,2.732942581,3.504112244
01/28/2018 18:58:10.000,2.732942581,3.4890728
01/28/2018 19:00:10.000,2.732942581,3.474336624
01/28/2018 19:02:10.000,2.732942581,3.459702492
01/28/2018 19:04:10.000,2.732942581,3.444825172
01/28/2018 19:06:10.000,2.732942581,3.429167747
01/28/2018 19:08:10.000,2.732942581,3.412397385
01/28/2018 19:10:10.000,2.732942581,3.394258499
01/28/2018 19:12:10.000,2.732942581,3.373815536
01/28/2018 19:14:10.000,2.732942581,3.350746155
01/28/2018 19:16:10.000,2.732942581,3.324519157
01/28/2018 19:18:10.000,2.732942581,3.29466629
01/28/2018 19:20:10.000,2.732942581,3.259861946
01/28/2018 19:22:10.000,2.732942581,3.218436241
01/28/2018 19:24:10.000,2.732942581,3.166082382
01/28/2018 19:26:10.000,2.732942581,3.09468174
01/28/2018 19:28:10.000,2.732942581,2.999993324
01/28/2018 19:30:10.000,2.732942581,3.590789795
01/28/2018 19:32:10.000,2.732942581,3.628949165
01/28/2018 19:34:10.000,2.732942581,3.639115334
01/28/2018 19:36:10.000,0,3.639303207
01/28/2018 19:38:10.000,0.160343707,4.200187683
01/28/2018 19:40:10.000,0.308021307,4.200217247
01/28/2018 19:42:10.000,0.441981077,4.200165749
01/28/2018 19:44:10.000,0.564902484,4.200192451
01/28/2018 19:46:10.000,0.678307056,4.200164795
01/28/2018 19:48:10.000,0.682233572,4.200177193
01/28/2018 19:50:10.000,0.790508866,4.224470139
01/28/2018 19:52:10.000,0.899180949,4.24941349
01/28/2018 19:54:10.000,1.007830143,4.275671959
01/28/2018 19:56:10.000,1.116495013,4.302898407
01/28/2018 19:58:10.000,1.225180149,4.331624985
01/28/2018 20:00:10.000,1.333848834,4.361398697
01/28/2018 20:02:10.000,1.442511201,4.392542839
01/28/2018 20:04:10.000,1.547935009,4.400185585
01/28/2018 20:06:10.000,1.644538164,4.400185585
01/28/2018 20:08:10.000,1.733579755,4.400109291
01/28/2018 20:10:10.000,1.816134334,4.40017128
01/28/2018 20:12:10.000,1.893010974,4.400134087
01/28/2018 20:14:10.000,1.964871883,4.400151253
01/28/2018 20:16:10.000,2.03224349,4.400112152
01/28/2018 20:18:10.000,2.095508337,4.400147438
01/28/2018 20:20:10.000,2.154998779,4.400089264
01/28/2018 20:22:10.000,2.210973024,4.40013504
01/28/2018 20:24:10.000,2.263688087,4.400079727
01/28/2018 20:26:10.000,2.313336849,4.399999619
01/28/2018 20:28:10.000,2.360080004,4.400067329
01/28/2018 20:30:10.000,2.404079199,4.400029182
01/28/2018 20:32:10.000,2.445445538,4.400058746
01/28/2018 20:34:10.000,2.484315634,4.400123596
01/28/2018 20:36:10.000,2.520814419,4.400112152
01/28/2018 20:38:10.000,2.555086851,4.400108337
01/28/2018 20:40:10.000,2.587232113,4.40009594
01/28/2018 20:42:10.000,2.617367268,4.400100708
01/28/2018 20:44:10.000,2.645609856,4.400054932
01/28/2018 20:46:10.000,2.672080517,4.400100708
01/28/2018 20:48:10.000,2.696866989,4.400053024
01/28/2018 20:50:10.000,2.720078707,4.400054932
01/28/2018 20:52:10.000,2.731002569,4.40004921
01/28/2018 20:54:10.000,2.731002569,4.301781654
01/28/2018 20:56:10.000,2.731002569,4.289668083
01/28/2018 20:58:10.000,2.731002569,4.286231995
01/28/2018 21:00:10.000,2.731002569,3.967959404
01/28/2018 21:02:10.000,2.731002569,3.925447464
01/28/2018 21:04:10.000,2.731002569,3.890310287
01/28/2018 21:06:10.000,2.731002569,3.857486725
01/28/2018 21:08:10.000,2.731002569,3.826569557
01/28/2018 21:10:10.000,2.731002569,3.796392441
01/28/2018 21:12:10.000,2.731002569,3.766674042
01/28/2018 21:14:10.000,2.731002569,3.737933159
01/28/2018 21:16:10.000,2.731002569,3.711553574
01/28/2018 21:18:10.000,2.731002569,3.687525749
01/28/2018 21:20:10.000,2.731002569,3.665045738
01/28/2018 21:22:10.000,2.731002569,3.643719673
01/28/2018 21:24:10.000,2.731002569,3.623609543
01/28/2018 21:26:10.000,2.731002569,3.604283333
01/28/2018 21:28:10.000,2.731002569,3.586015701
01/28/2018 21:30:10.000,2.731002569,3.568502426
01/28/2018 21:32:10.000,2.731002569,3.55173111
01/28/2018 21:34:10.000,2.731002569,3.53562355
01/28/2018 21:36:10.000,2.731002569,3.519778252
01/28/2018 21:38:10.000,2.731002569,3.504548073
01/28/2018 21:40:10.000,2.731002569,3.489667892
01/28/2018 21:42:10.000,2.731002569,3.475117683
01/28/2018 21:44:10.000,2.731002569,3.460601807
01/28/2018 21:46:10.000,2.731002569,3.445622444
01/28/2018 21:48:10.000,2.731002569,3.430152893
01/28/2018 21:50:10.000,2.731002569,3.414021492
01/28/2018 21:52:10.000,2.731002569,3.39628315
01/28/2018 21:54:10.000,2.731002569,3.376529694
01/28/2018 21:56:10.000,2.731002569,3.354174614
01/28/2018 21:58:10.000,2.731002569,3.328673363
01/28/2018 22:00:10.000,2.731002569,3.299646378
01/28/2018 22:02:10.000,2.731002569,3.265325546
01/28/2018 22:04:10.000,2.731002569,3.224648476
01/28/2018 22:06:10.000,2.731002569,3.172629356
01/28/2018 22:08:10.000,2.731002569,3.101003647
01/28/2018 22:10:10.000,2.731002569,2.999994278
01/28/2018 22:12:10.000,2.731002569,3.587491989
01/28/2018 22:14:10.000,2.731002569,3.625705719
01/28/2018 22:16:10.000,2.731002569,3.635997772
01/28/2018 22:18:10.000,0,3.636021614
01/28/2018 22:20:10.000,0.160739973,4.200232506
01/28/2018 22:22:10.000,0.309135735,4.200263023
01/28/2018 22:24:10.000,0.44348976,4.200237274
01/28/2018 22:26:10.000,0.566736341,4.200163841
01/28/2018 22:28:10.000,0.680333078,4.200137138
01/28/2018 22:30:10.000,0.68702668,4.200180054
01/28/2018 22:32:10.000,0.795305967,4.224643707
01/28/2018 22:34:10.000,0.903975248,4.249510765
01/28/2018 22:36:10.000,1.012639761,4.275637627
01/28/2018 22:38:10.000,1.121292591,4.302616119
01/28/2018 22:40:10.000,1.229955673,4.330636024
01/28/2018 22:42:10.000,1.3386271,4.359981537
01/28/2018 22:44:10.000,1.447289944,4.390359879
01/28/2018 22:46:10.000,1.55336535,4.400193214
01/28/2018 22:48:10.000,1.650925994,4.400177956
01/28/2018 22:50:10.000,1.740738034,4.400159836
01/28/2018 22:52:10.000,1.823796034,4.400101662
01/28/2018 22:54:10.000,1.900994062,4.400129318
01/28/2018 22:56:10.000,1.973054886,4.400129318
01/28/2018 22:58:10.000,2.040499926,4.400094986
01/28/2018 23:00:10.000,2.103761673,4.400131226
01/28/2018 23:02:10.000,2.163173676,4.400143623
01/28/2018 23:04:10.000,2.219032288,4.400134087
01/28/2018 23:06:10.000,2.271566868,4.40015316
01/28/2018 23:08:10.000,2.320987463,4.400104523
01/28/2018 23:10:10.000,2.367455959,4.400048256
01/28/2018 23:12:10.000,2.41114378,4.400064468
01/28/2018 23:14:10.000,2.45218277,4.400073051
01/28/2018 23:16:10.000,2.490746737,4.400127411
01/28/2018 23:18:10.000,2.526995659,4.400145531
01/28/2018 23:20:10.000,2.56104207,4.40010643
01/28/2018 23:22:10.000,2.592984915,4.400035858
01/28/2018 23:24:10.000,2.622912884,4.400099754
01/28/2018 23:26:10.000,2.650959253,4.400017738
01/28/2018 23:28:10.000,2.677266359,4.40002346
01/28/2018 23:30:10.000,2.701944351,4.400047302
01/28/2018 23:32:10.000,2.72508955,4.400062561
01/28/2018 23:34:10.000,2.735186338,4.400071144
01/28/2018 23:36:10.000,2.735186338,4.301803589
01/28/2018 23:38:10.000,2.735186338,4.289747238
01/28/2018 23:40:10.000,2.735186338,4.286340714
01/28/2018 23:42:10.000,2.735186338,3.967658043
01/28/2018 23:44:10.000,2.735186338,3.924847603
01/28/2018 23:46:10.000,2.735186338,3.889256477
01/28/2018 23:48:10.000,2.735186338,3.855946541
01/28/2018 23:50:10.000,2.735186338,3.824418068
01/28/2018 23:52:10.000,2.735186338,3.794095039
01/28/2018 23:54:10.000,2.735186338,3.764065742
01/28/2018 23:56:10.000,2.735186338,3.735340118
01/28/2018 23:58:10.000,2.735186338,3.708772659
01/29/2018 00:00:10.000,2.735186338,3.684467316
01/29/2018 00:02:10.000,2.735186338,3.661896706
01/29/2018 00:04:10.000,2.735186338,3.64070797
01/29/2018 00:06:10.000,2.735186338,3.620892525
01/29/2018 00:08:10.000,2.735186338,3.60230732
01/29/2018 00:10:10.000,2.735186338,3.58452034
01/29/2018 00:12:10.000,2.735186338,3.567414284
01/29/2018 00:14:10.000,2.735186338,3.550642014
01/29/2018 00:16:10.000,2.735186338,3.534121513
01/29/2018 00:18:10.000,2.735186338,3.51819706
01/29/2018 00:20:10.000,2.735186338,3.502800941
01/29/2018 00:22:10.000,2.735186338,3.487953186
01/29/2018 00:24:10.000,2.735186338,3.473219872
01/29/2018 00:26:10.000,2.735186338,3.458384514
01/29/2018 00:28:10.000,2.735186338,3.443183899
01/29/2018 00:30:10.000,2.735186338,3.427438736
01/29/2018 00:32:10.000,2.735186338,3.4109478
01/29/2018 00:34:10.000,2.735186338,3.392874718
01/29/2018 00:36:10.000,2.735186338,3.373170853
01/29/2018 00:38:10.000,2.735186338,3.351036072
01/29/2018 00:40:10.000,2.735186338,3.326258659
01/29/2018 00:42:10.000,2.735186338,3.298176765
01/29/2018 00:44:10.000,2.735186338,3.265034676
01/29/2018 00:46:10.000,2.735186338,3.224936485
01/29/2018 00:48:10.000,2.735186338,3.173803329
01/29/2018 00:50:10.000,2.735186338,3.103209496
01/29/2018 00:52:10.000,2.735186338,2.999995232
01/29/2018 00:54:10.000,2.735186338,3.58566761
01/29/2018 00:56:10.000,2.735186338,3.62409687
01/29/2018 00:58:10.000,2.735186338,3.634397507
01/29/2018 01:00:10.000,0,3.634479523
01/29/2018 01:02:10.000,0.161103636,4.200194359
01/29/2018 01:04:10.000,0.310278356,4.20024395
01/29/2018 01:06:10.000,0.445361733,4.200239182
01/29/2018 01:08:10.000,0.56910497,4.200212479
01/29/2018 01:10:10.000,0.683022499,4.200160027
01/29/2018 01:12:10.000,0.692937613,4.200188637
01/29/2018 01:14:10.000,0.801210642,4.22563839
01/29/2018 01:16:10.000,0.909889042,4.250638962
01/29/2018 01:18:10.000,1.018546343,4.276990891
01/29/2018 01:20:10.000,1.127215981,4.304941177
01/29/2018 01:22:10.000,1.235873222,4.333674431
01/29/2018 01:24:10.000,1.344547868,4.362841606
01/29/2018 01:26:10.000,1.453205705,4.393168449
01/29/2018 01:28:10.000,1.558632374,4.400187492
01/29/2018 01:30:10.000,1.655384541,4.400150299
01/29/2018 01:32:10.000,1.744607568,4.40017128
01/29/2018 01:34:10.000,1.82735908,4.400130272
01/29/2018 01:36:10.000,1.90440917,4.40018177
01/29/2018 01:38:10.000,1.976418734,4.400136948
01/29/2018 01:40:10.000,2.043870687,4.40013504
01/29/2018 01:42:10.000,2.107177973,4.400115013
01/29/2018 01:44:10.000,2.166683435,4.400117874
01/29/2018 01:46:10.000,2.222607136,4.400152206
01/29/2018 01:48:10.000,2.275162458,4.400115013
01/29/2018 01:50:10.000,2.324546337,4.400099754
01/29/2018 01:52:10.000,2.37092495,4.400071144
01/29/2018 01:54:10.000,2.414483786,4.400197029
01/29/2018 01:56:10.000,2.455398083,4.40003109
01/29/2018 01:58:10.000,2.493834972,4.400019646
01/29/2018 02:00:10.000,2.529939175,4.400094032
01/29/2018 02:02:10.000,2.563848972,4.400009155
01/29/2018 02:04:10.000,2.595681429,4.400050163
01/29/2018 02:06:10.000,2.625551462,4.400128365
01/29/2018 02:08:10.000,2.653579712,4.400175095
01/29/2018 02:10:10.000,2.679888725,4.40004921
01/29/2018 02:12:10.000,2.704561472,4.400022507
01/29/2018 02:14:10.000,2.72768259,4.400010109
01/29/2018 02:16:10.000,2.737400055,4.400025368
01/29/2018 02:18:10.000,2.737400055,4.302024841
01/29/2018 02:20:10.000,2.737400055,4.290040016
01/29/2018 02:22:10.000,2.737400055,4.286645889
01/29/2018 02:24:10.000,2.737400055,3.969919205
01/29/2018 02:26:10.000,2.737400055,3.927358627
01/29/2018 02:28:10.000,2.737400055,3.89193058
01/29/2018 02:30:10.000,2.737400055,3.858420372
01/29/2018 02:32:10.000,2.737400055,3.826720238
01/29/2018 02:34:10.000,2.737400055,3.796030045
01/29/2018 02:36:10.000,2.737400055,3.765821457
01/29/2018 02:38:10.000,2.737400055,3.736790657
01/29/2018 02:40:10.000,2.737400055,3.709946632
01/29/2018 02:42:10.000,2.737400055,3.685168266
01/29/2018 02:44:10.000,2.737400055,3.662454605
01/29/2018 02:46:10.000,2.737400055,3.641064644
01/29/2018 02:48:10.000,2.737400055,3.621047974
01/29/2018 02:50:10.000,2.737400055,3.602399826
01/29/2018 02:52:10.000,2.737400055,3.584679604
01/29/2018 02:54:10.000,2.737400055,3.567728996
01/29/2018 02:56:10.000,2.737400055,3.55123806
01/29/2018 02:58:10.000,2.737400055,3.535358429
01/29/2018 03:00:10.000,2.737400055,3.52011013
01/29/2018 03:02:10.000,2.737400055,3.505195618
01/29/2018 03:04:10.000,2.737400055,3.49045372
01/29/2018 03:06:10.000,2.737400055,3.475846291
01/29/2018 03:08:10.000,2.737400055,3.460924149
01/29/2018 03:10:10.000,2.737400055,3.445876122
01/29/2018 03:12:10.000,2.737400055,3.429964066
01/29/2018 03:14:10.000,2.737400055,3.413029671
01/29/2018 03:16:10.000,2.737400055,3.394680977
01/29/2018 03:18:10.000,2.737400055,3.374318123
01/29/2018 03:20:10.000,2.737400055,3.351901054
01/29/2018 03:22:10.000,2.737400055,3.326547623
01/29/2018 03:24:10.000,2.737400055,3.297561646
01/29/2018 03:26:10.000,2.737400055,3.264048576
01/29/2018 03:28:10.000,2.737400055,3.223299026
01/29/2018 03:30:10.000,2.737400055,3.171159744
01/29/2018 03:32:10.000,2.737400055,3.099464417
01/29/2018 03:34:10.000,2.737400055,2.999996185
01/29/2018 03:36:10.000,2.737400055,3.586179733
01/29/2018 03:38:10.000,2.737400055,3.624844551
01/29/2018 03:40:10.000,2.737400055,3.635201454
01/29/2018 03:42:10.000,0,3.635380745
01/29/2018 03:44:10.000,0.160911918,4.200223923
01/29/2018 03:46:10.000,0.309818774,4.200222969
01/29/2018 03:48:10.000,0.444740772,4.200237274
01/29/2018 03:50:10.000,0.568341196,4.200175285
01/29/2018 03:52:10.000,0.682186186,4.200193405
01/29/2018 03:54:10.000,0.691936314,4.200276375
01/29/2018 03:56:10.000,0.800229132,4.225690842
01/29/2018 03:58:10.000,0.908879817,4.251232147
01/29/2018 04:00:10.000,1.017562985,4.278193474
01/29/2018 04:02:10.000,1.126221299,4.306406021
01/29/2018 04:04:10.000,1.234884977,4.335590363
01/29/2018 04:06:10.000,1.343550682,4.365052223
01/29/2018 04:08:10.000,1.452213287,4.39586544
01/29/2018 04:10:10.000,1.556862235,4.400188446
01/29/2018 04:12:10.000,1.652838826,4.400107384
01/29/2018 04:14:10.000,1.741410017,4.400137901
01/29/2018 04:16:10.000,1.823502541,4.4001894
01/29/2018 04:18:10.000,1.899991632,4.400196075
01/29/2018 04:20:10.000,1.971523285,4.400084496
01/29/2018 04:22:10.000,2.03860116,4.400141716
01/29/2018 04:24:10.000,2.101652384,4.400127411
01/29/2018 04:26:10.000,2.161006689,4.400100708
01/29/2018 04:28:10.000,2.216890335,4.400170326
01/29/2018 04:30:10.000,2.269492865,4.400084496
01/29/2018 04:32:10.000,2.319025517,4.400069237
01/29/2018 04:34:10.000,2.365630865,4.400112152
01/29/2018 04:36:10.000,2.409468651,4.400087357
01/29/2018 04:38:10.000,2.450649023,4.400094032
01/29/2018 04:40:10.000,2.489289284,4.400080681
01/29/2018 04:42:10.000,2.525528908,4.400066376
01/29/2018 04:44:10.000,2.559498072,4.400010109
01/29/2018 04:46:10.000,2.591342211,4.400091171
01/29/2018 04:48:10.000,2.621194363,4.400055885
01/29/2018 04:50:10.000,2.649211407,4.400108337
01/29/2018 04:52:10.000,2.67548728,4.400020599
01/29/2018 04:54:10.000,2.700127602,4.400010109
01/29/2018 04:56:10.000,2.723241806,4.400131226
01/29/2018 04:58:10.000,2.733399391,4.400081635
01/29/2018 05:00:10.000,2.733399391,4.301865578
01/29/2018 05:02:10.000,2.733399391,4.289862633
01/29/2018 05:04:10.000,2.733399391,4.286507607
01/29/2018 05:06:10.000,2.733399391,3.969991684
01/29/2018 05:08:10.000,2.733399391,3.927781105
01/29/2018 05:10:10.000,2.733399391,3.892484665
01/29/2018 05:12:10.000,2.733399391,3.859217644
01/29/2018 05:14:10.000,2.733399391,3.827981949
01/29/2018 05:16:10.000,2.733399391,3.79777813
01/29/2018 05:18:10.000,2.733399391,3.767954826
01/29/2018 05:20:10.000,2.733399391,3.739109993
01/29/2018 05:22:10.000,2.733399391,3.712137222
01/29/2018 05:24:10.000,2.733399391,3.687194824
01/29/2018 05:26:10.000,2.733399391,3.663998604
01/29/2018 05:28:10.000,2.733399391,3.642465591
01/29/2018 05:30:10.000,2.733399391,3.622289658
01/29/2018 05:32:10.000,2.733399391,3.603338242
01/29/2018 05:34:10.000,2.733399391,3.585373878
01/29/2018 05:36:10.000,2.733399391,3.568243027
01/29/2018 05:38:10.000,2.733399391,3.551499367
01/29/2018 05:40:10.000,2.733399391,3.535110474
01/29/2018 05:42:10.000,2.733399391,3.519339561
01/29/2018 05:44:10.000,2.733399391,3.504279137
01/29/2018 05:46:10.000,2.733399391,3.489555359
01/29/2018 05:48:10.000,2.733399391,3.475253105
01/29/2018 05:50:10.000,2.733399391,3.461219788
01/29/2018 05:52:10.000,2.733399391,3.446774483
01/29/2018 05:54:10.000,2.733399391,3.431612015
01/29/2018 05:56:10.000,2.733399391,3.414935112
01/29/2018 05:58:10.000,2.733399391,3.39687252
01/29/2018 06:00:10.000,2.733399391,3.377073288
01/29/2018 06:02:10.000,2.733399391,3.354970932
01/29/2018 06:04:10.000,2.733399391,3.329632759
01/29/2018 06:06:10.000,2.733399391,3.300423622
01/29/2018 06:08:10.000,2.733399391,3.266382217
01/29/2018 06:10:10.000,2.733399391,3.224841118
01/29/2018 06:12:10.000,2.733399391,3.171831131
01/29/2018 06:14:10.000,2.733399391,3.099747658
01/29/2018 06:16:10.000,2.733399391,2.999996185
01/29/2018 06:18:10.000,2.733399391,3.585194588
01/29/2018 06:20:10.000,2.733399391,3.623933792
01/29/2018 06:22:10.000,2.733399391,3.634327888
01/29/2018 06:24:10.000,0,3.634590149
01/29/2018 06:26:10.000,0.160911083,4.200212479
01/29/2018 06:28:10.000,0.30972144,4.200263023
01/29/2018 06:30:10.000,0.444423378,4.200218201
01/29/2018 06:32:10.000,0.568252861,4.200209618
01/29/2018 06:34:10.000,0.6824826,4.200214386
01/29/2018 06:36:10.000,0.696177006,4.200221062
01/29/2018 06:38:10.000,0.804462731,4.2249403
01/29/2018 06:40:10.000,0.913125575,4.25036335
01/29/2018 06:42:10.000,1.021790862,4.276927948
01/29/2018 06:44:10.000,1.130453825,4.30512619
01/29/2018 06:46:10.000,1.239115953,4.334514618
01/29/2018 06:48:10.000,1.347783089,4.364660263
01/29/2018 06:50:10.000,1.456445575,4.395214081
01/29/2018 06:52:10.000,1.56120193,4.400129318
01/29/2018 06:54:10.000,1.657275319,4.400178909
01/29/2018 06:56:10.000,1.745797038,4.400075912
01/29/2018 06:58:10.000,1.827722192,4.400129318
01/29/2018 07:00:10.000,1.903899789,4.400114059
01/29/2018 07:02:10.000,1.975034475,4.400105476
01/29/2018 07:04:10.000,2.04168272,4.400145531
01/29/2018 07:06:10.000,2.104253769,4.400105476
01/29/2018 07:08:10.000,2.163126945,4.400147438
01/29/2018 07:10:10.000,2.218556643,4.400062561
01/29/2018 07:12:10.000,2.270709991,4.400127411
01/29/2018 07:14:10.000,2.319821596,4.400058746
01/29/2018 07:16:10.000,2.366037607,4.40004158
01/29/2018 07:18:10.000,2.409545183,4.400058746
01/29/2018 07:20:10.000,2.450503588,4.400030136
01/29/2018 07:22:10.000,2.489027739,4.400050163
01/29/2018 07:24:10.000,2.52525425,4.400099754
01/29/2018 07:26:10.000,2.559279919,4.400066376
01/29/2018 07:28:10.000,2.591231823,4.40011692
01/29/2018 07:30:10.000,2.621216536,4.40001297
01/29/2018 07:32:10.000,2.649334669,4.400061607
01/29/2018 07:34:10.000,2.675698757,4.400064468
01/29/2018 07:36:10.000,2.700408936,4.400039673
01/29/2018 07:38:10.000,2.723557234,4.400078773
01/29/2018 07:40:10.000,2.733950853,4.400043488
01/29/2018 07:42:10.000,2.733950853,4.302135468
01/29/2018 07:44:10.000,2.733950853,4.290205002
01/29/2018 07:46:10.000,2.733950853,4.286820412
01/29/2018 07:48:10.000,2.733950853,3.971103668
01/29/2018 07:50:10.000,2.733950853,3.929057121
01/29/2018 07:52:10.000,2.733950853,3.893695831
01/29/2018 07:54:10.000,2.733950853,3.860499382
01/29/2018 07:56:10.000,2.733950853,3.829302788
01/29/2018 07:58:10.000,2.733950853,3.799128532
01/29/2018 08:00:10.000,2.733950853,3.769242287
01/29/2018 08:02:10.000,2.733950853,3.740364075
01/29/2018 08:04:10.000,2.733950853,3.713568687
01/29/2018 08:06:10.000,2.733950853,3.688673973
01/29/2018 08:08:10.000,2.733950853,3.665531158
01/29/2018 08:10:10.000,2.733950853,3.644060135
01/29/2018 08:12:10.000,2.733950853,3.624047279
01/29/2018 08:14:10.000,2.733950853,3.605051041
01/29/2018 08:16:10.000,2.733950853,3.586716652
01/29/2018 08:18:10.000,2.733950853,3.569020271
01/29/2018 08:20:10.000,2.733950853,3.552280426
01/29/2018 08:22:10.000,2.733950853,3.535881042
01/29/2018 08:24:10.000,2.733950853,3.52012825
01/29/2018 08:26:10.000,2.733950853,3.504729271
01/29/2018 08:28:10.000,2.733950853,3.489805222
01/29/2018 08:30:10.000,2.733950853,3.47509861
01/29/2018 08:32:10.000,2.733950853,3.460635185
01/29/2018 08:34:10.000,2.733950853,3.445508003
01/29/2018 08:36:10.000,2.733950853,3.429578781
01/29/2018 08:38:10.000,2.733950853,3.412905693
01/29/2018 08:40:10.000,2.733950853,3.395489693
01/29/2018 08:42:10.000,2.733950853,3.376101494
01/29/2018 08:44:10.000,2.733950853,3.354424477
01/29/2018 08:46:10.000,2.733950853,3.32933712
01/29/2018 08:48:10.000,2.733950853,3.300605774
01/29/2018 08:50:10.000,2.733950853,3.267085075
01/29/2018 08:52:10.000,2.733950853,3.225860596
01/29/2018 08:54:10.000,2.733950853,3.173279762
01/29/2018 08:56:10.000,2.733950853,3.101174355
01/29/2018 08:58:10.000,2.733950853,3
01/29/2018 09:00:10.000,2.733950853,3.584180832
01/29/2018 09:02:10.000,2.733950853,3.623103142
01/29/2018 09:04:10.000,2.733950853,3.633543015
01/29/2018 09:06:10.000,0,3.633408546
01/29/2018 09:08:10.000,0.160824701,4.200198174
01/29/2018 09:10:10.000,0.309429616,4.200237274
01/29/2018 09:12:10.000,0.444032937,4.200201035
01/29/2018 09:14:10.000,0.567814589,4.200209618
01/29/2018 09:16:10.000,0.681952953,4.200184822
01/29/2018 09:18:10.000,0.694343209,4.200175285
01/29/2018 09:20:10.000,0.802627265,4.223680496
01/29/2018 09:22:10.000,0.911303699,4.249020576
01/29/2018 09:24:10.000,1.019966483,4.275538445
01/29/2018 09:26:10.000,1.12863028,4.303542137
01/29/2018 09:28:10.000,1.237291932,4.333089828
01/29/2018 09:30:10.000,1.345953465,4.363397598
01/29/2018 09:32:10.000,1.454626083,4.394030571
01/29/2018 09:34:10.000,1.559805632,4.400232315
01/29/2018 09:36:10.000,1.656265974,4.400148392
01/29/2018 09:38:10.000,1.745143771,4.400204659
01/29/2018 09:40:10.000,1.827434897,4.400121689
01/29/2018 09:42:10.000,1.904009819,4.400111198
01/29/2018 09:44:10.000,1.975464344,4.400149345
01/29/2018 09:46:10.000,2.042344093,4.400076866
01/29/2018 09:48:10.000,2.105114222,4.400121689
01/29/2018 09:50:10.000,2.16412282,4.400162697
01/29/2018 09:52:10.000,2.21965003,4.400120735
01/29/2018 09:54:10.000,2.271904707,4.400061607
01/29/2018 09:56:10.000,2.321101665,4.400072098
01/29/2018 09:58:10.000,2.36738348,4.400083542
01/29/2018 10:00:10.000,2.410880327,4.400082588
01/29/2018 10:02:10.000,2.451738834,4.400043488
01/29/2018 10:04:10.000,2.490119457,4.400089264
01/29/2018 10:06:10.000,2.52614975,4.400104523
01/29/2018 10:08:10.000,2.559981108,4.400089264
01/29/2018 10:10:10.000,2.591755867,4.400065422
01/29/2018 10:12:10.000,2.621586323,4.400056839
01/29/2018 10:14:10.000,2.649590254,4.400123596
01/29/2018 10:16:10.000,2.675876379,4.400082588
01/29/2018 10:18:10.000,2.700538397,4.400063515
01/29/2018 10:20:10.000,2.723684788,4.400094986
01/29/2018 10:22:10.000,2.733953238,4.400004387
01/29/2018 10:24:10.000,2.733954906,4.302343369
01/29/2018 10:26:10.000,2.733954906,4.290380478
01/29/2018 10:28:10.000,2.733954906,4.287028313
01/29/2018 10:30:10.000,2.733954906,3.971607208
01/29/2018 10:32:10.000,2.733954906,3.92943573
01/29/2018 10:34:10.000,2.733954906,3.894145966
01/29/2018 10:36:10.000,2.733954906,3.861036301
01/29/2018 10:38:10.000,2.733954906,3.829724312
01/29/2018 10:40:10.000,2.733954906,3.799405098
01/29/2018 10:42:10.000,2.733954906,3.769430161
01/29/2018 10:44:10.000,2.733954906,3.740467072
01/29/2018 10:46:10.000,2.733954906,3.713546753
01/29/2018 10:48:10.000,2.733954906,3.688803673
01/29/2018 10:50:10.000,2.733954906,3.665745735
01/29/2018 10:52:10.000,2.733954906,3.644120216
01/29/2018 10:54:10.000,2.733954906,3.624020576
01/29/2018 10:56:10.000,2.733954906,3.605128288
01/29/2018 10:58:10.000,2.733954906,3.587059021
01/29/2018 11:00:10.000,2.733954906,3.569770813
01/29/2018 11:02:10.000,2.733954906,3.552941322
01/29/2018 11:04:10.000,2.733954906,3.536722183
01/29/2018 11:06:10.000,2.733954906,3.520789146
01/29/2018 11:08:10.000,2.733954906,3.505338669
01/29/2018 11:10:10.000,2.733954906,3.490341187
01/29/2018 11:12:10.000,2.733954906,3.475491524
01/29/2018 11:14:10.000,2.733954906,3.46078968
01/29/2018 11:16:10.000,2.733954906,3.4459095
01/29/2018 11:18:10.000,2.733954906,3.430328369
01/29/2018 11:20:10.000,2.733954906,3.413715363
01/29/2018 11:22:10.000,2.733954906,3.395609856
01/29/2018 11:24:10.000,2.733954906,3.375482559
01/29/2018 11:26:10.000,2.733954906,3.352906227
01/29/2018 11:28:10.000,2.733954906,3.32713604
01/29/2018 11:30:10.000,2.733954906,3.297956467
01/29/2018 11:32:10.000,2.733954906,3.264662743
01/29/2018 11:34:10.000,2.733954906,3.224547386
01/29/2018 11:36:10.000,2.733954906,3.172224998
01/29/2018 11:38:10.000,2.733954906,3.099895477
01/29/2018 11:40:10.000,2.733954906,3
01/29/2018 11:42:10.000,2.733954906,3.583356857
01/29/2018 11:44:10.000,2.733954906,3.622511864
01/29/2018 11:46:10.000,2.733954906,3.633062363
01/29/2018 11:48:10.000,0,3.633164406
01/29/2018 11:50:10.000,0.161184847,4.200222969
01/29/2018 11:52:10.000,0.31059885,4.200221062
01/29/2018 11:54:10.000,0.445825756,4.200194359
01/29/2018 11:56:10.000,0.570057034,4.200219154
01/29/2018 11:58:10.000,0.68446368,4.200199127
01/29/2018 12:00:10.000,0.698945403,4.200144768
01/29/2018 12:02:10.000,0.807218969,4.225317001
01/29/2018 12:04:10.000,0.915881991,4.250776291
01/29/2018 12:06:10.000,1.024552584,4.277606964
01/29/2018 12:08:10.000,1.133205652,4.30556488
01/29/2018 12:10:10.000,1.241877437,4.334210396
01/29/2018 12:12:10.000,1.350542665,4.354449272
01/29/2018 12:14:10.000,1.369535804,4.351903915
01/29/2018 12:16:10.000,1.477792859,4.281830788
01/29/2018 12:18:10.000,1.586458087,4.318451881
01/29/2018 12:20:10.000,1.695126653,4.357887268
01/29/2018 12:22:10.000,1.803783894,4.400229454
01/29/2018 12:24:10.000,1.904818535,4.400184631
01/29/2018 12:26:10.000,1.994056225,4.400148392
01/29/2018 12:28:10.000,2.07383585,4.400134087
01/29/2018 12:30:10.000,2.145819426,4.400107384
01/29/2018 12:32:10.000,2.211254358,4.400152206
01/29/2018 12:34:10.000,2.271076441,4.400114059
01/29/2018 12:36:10.000,2.325922251,4.400134087
01/29/2018 12:38:10.000,2.376419067,4.400109291
01/29/2018 12:40:10.000,2.423055887,4.400127411
01/29/2018 12:42:10.000,2.466256618,4.40013504
01/29/2018 12:44:10.000,2.506358862,4.400108337
01/29/2018 12:46:10.000,2.543639898,4.400058746
01/29/2018 12:48:10.000,2.578321695,4.400078773
01/29/2018 12:50:10.000,2.61057806,4.400078773
01/29/2018 12:52:10.000,2.640611172,4.400097847
01/29/2018 12:54:10.000,2.668565989,4.400067329
01/29/2018 12:56:10.000,2.694609404,4.400084496
01/29/2018 12:58:10.000,2.718886852,4.4000597
01/29/2018 13:00:10.000,2.741529703,4.400042534
01/29/2018 13:02:10.000,2.743606806,4.400089264
01/29/2018 13:04:10.000,2.743606806,4.302599907
01/29/2018 13:06:10.000,2.743606806,4.29136467
01/29/2018 13:08:10.000,2.743606806,4.288304329
01/29/2018 13:10:10.000,2.743606806,3.972289085
01/29/2018 13:12:10.000,2.743606806,3.930855751
01/29/2018 13:14:10.000,2.743606806,3.895798683
01/29/2018 13:16:10.000,2.743606806,3.862713814
01/29/2018 13:18:10.000,2.743606806,3.831269264
01/29/2018 13:20:10.000,2.743606806,3.801187515
01/29/2018 13:22:10.000,2.743606806,3.771084785
01/29/2018 13:24:10.000,2.743606806,3.741749763
01/29/2018 13:26:10.000,2.743606806,3.714086533
01/29/2018 13:28:10.000,2.743606806,3.688620567
01/29/2018 13:30:10.000,2.743606806,3.665032387
01/29/2018 13:32:10.000,2.743606806,3.643420219
01/29/2018 13:34:10.000,2.743606806,3.622840881
01/29/2018 13:36:10.000,2.743606806,3.603551865
01/29/2018 13:38:10.000,2.743606806,3.585445404
01/29/2018 13:40:10.000,2.743606806,3.568034172
01/29/2018 13:42:10.000,2.743606806,3.551277161
01/29/2018 13:44:10.000,2.743606806,3.535224915
01/29/2018 13:46:10.000,2.743606806,3.519751549
01/29/2018 13:48:10.000,2.743606806,3.504743576
01/29/2018 13:50:10.000,2.743606806,3.489923477
01/29/2018 13:52:10.000,2.743606806,3.475244522
01/29/2018 13:54:10.000,2.743606806,3.460666656
01/29/2018 13:56:10.000,2.743606806,3.446060181
01/29/2018 13:58:10.000,2.743606806,3.43005085
01/29/2018 14:00:10.000,2.743606806,3.412875175
01/29/2018 14:02:10.000,2.743606806,3.394919395
01/29/2018 14:04:10.000,2.743606806,3.375417709
01/29/2018 14:06:10.000,2.743606806,3.353386879
01/29/2018 14:08:10.000,2.743606806,3.328033447
01/29/2018 14:10:10.000,2.743606806,3.299164772
01/29/2018 14:12:10.000,2.743606806,3.266130447
01/29/2018 14:14:10.000,2.743606806,3.226149559
01/29/2018 14:16:10.000,2.743606806,3.17480278
01/29/2018 14:18:10.000,2.743606806,3.10460186
01/29/2018 14:20:10.000,2.743606806,2.999996185
01/29/2018 14:22:10.000,2.743606806,3.584253311
01/29/2018 14:24:10.000,2.743606806,3.623750687
01/29/2018 14:26:10.000,2.743606806,3.634347916
01/29/2018 14:28:10.000,0,3.634407043
01/29/2018 14:30:10.000,0.160434008,4.200226784
01/29/2018 14:32:10.000,0.307986885,4.200224876
01/29/2018 14:34:10.000,0.441833228,4.200191498
01/29/2018 14:36:10.000,0.565894663,4.200206757
01/29/2018 14:38:10.000,0.680737734,4.20018959
01/29/2018 14:40:10.000,0.705361843,4.200141907
01/29/2018 14:42:10.000,0.813645065,4.22344017
01/29/2018 14:44:10.000,0.922311783,4.249093056
01/29/2018 14:46:10.000,1.030969262,4.277350426
01/29/2018 14:48:10.000,1.139635921,4.306427002
01/29/2018 14:50:10.000,1.248302937,4.336166382
01/29/2018 14:52:10.000,1.356959939,4.366786003
01/29/2018 14:54:10.000,1.465621591,4.398582458
01/29/2018 14:56:10.000,1.569397926,4.400194168
01/29/2018 14:58:10.000,1.664286137,4.400184631
01/29/2018 15:00:10.000,1.75168407,4.40013504
01/29/2018 15:02:10.000,1.832812548,4.400139809
01/29/2018 15:04:10.000,1.908531547,4.40013504
01/29/2018 15:06:10.000,1.979336023,4.400156975
01/29/2018 15:08:10.000,2.045722723,4.400126457
01/29/2018 15:10:10.000,2.108091593,4.400133133
01/29/2018 15:12:10.000,2.166774035,4.400053978
01/29/2018 15:14:10.000,2.222006559,4.400053024
01/29/2018 15:16:10.000,2.274011374,4.400090218
01/29/2018 15:18:10.000,2.322922707,4.400065422
01/29/2018 15:20:10.000,2.368898392,4.400063515
01/29/2018 15:22:10.000,2.412112951,4.400110245
01/29/2018 15:24:10.000,2.452749491,4.400120735
01/29/2018 15:26:10.000,2.490911961,4.40003109
01/29/2018 15:28:10.000,2.526695728,4.40011692
01/29/2018 15:30:10.000,2.560256004,4.40008831
01/29/2018 15:32:10.000,2.591694832,4.400072098
01/29/2018 15:34:10.000,2.621140242,4.400037766
01/29/2018 15:36:10.000,2.648761988,4.400112152
01/29/2018 15:38:10.000,2.674671412,4.400092125
01/29/2018 15:40:10.000,2.698971748,4.40000248
01/29/2018 15:42:10.000,2.72176528,4.40003109
01/29/2018 15:44:10.000,2.726926565,4.400005341
01/29/2018 15:46:10.000,2.726926565,4.301727295
01/29/2018 15:48:10.000,2.726926565,4.289823532
01/29/2018 15:50:10.000,2.726926565,4.28647995
01/29/2018 15:52:10.000,2.726926565,3.969427109
01/29/2018 15:54:10.000,2.726926565,3.927677155
01/29/2018 15:56:10.000,2.726926565,3.892588615
01/29/2018 15:58:10.000,2.726926565,3.859375954
01/29/2018 16:00:10.000,2.726926565,3.828056335
01/29/2018 16:02:10.000,2.726926565,3.798165321
01/29/2018 16:04:10.000,2.726926565,3.768579483
01/29/2018 16:06:10.000,2.726926565,3.739997864
01/29/2018 16:08:10.000,2.726926565,3.71304512
01/29/2018 16:10:10.000,2.726926565,3.688312531
01/29/2018 16:12:10.000,2.726926565,3.665332794
01/29/2018 16:14:10.000,2.726926565,3.643722534
01/29/2018 16:16:10.000,2.726926565,3.623509407
01/29/2018 16:18:10.000,2.726926565,3.604354858
01/29/2018 16:20:10.000,2.726926565,3.585873604
01/29/2018 16:22:10.000,2.726926565,3.568029404
01/29/2018 16:24:10.000,2.726926565,3.551282883
01/29/2018 16:26:10.000,2.726926565,3.53504467
01/29/2018 16:28:10.000,2.726926565,3.519071579
01/29/2018 16:30:10.000,2.726926565,3.503624916
01/29/2018 16:32:10.000,2.726926565,3.488936424
01/29/2018 16:34:10.000,2.726926565,3.474747658
01/29/2018 16:36:10.000,2.726926565,3.460301399
01/29/2018 16:38:10.000,2.726926565,3.445789337
01/29/2018 16:40:10.000,2.726926565,3.430301666
01/29/2018 16:42:10.000,2.726926565,3.413799286
01/29/2018 16:44:10.000,2.726926565,3.395577431
01/29/2018 16:46:10.000,2.726926565,3.375575066
01/29/2018 16:48:10.000,2.726926565,3.35294342
01/29/2018 16:50:10.000,2.726926565,3.327029228
01/29/2018 16:52:10.000,2.726926565,3.297330856
01/29/2018 16:54:10.000,2.726926565,3.262984276
01/29/2018 16:56:10.000,2.726926565,3.22074604
01/29/2018 16:58:10.000,2.726926565,3.166416168
01/29/2018 17:00:10.000,2.726926565,3.091549873
01/29/2018 17:02:10.000,2.726926565,2.999996185
01/29/2018 17:04:10.000,2.726926565,3.584547043
01/29/2018 17:06:10.000,2.726926565,3.6238451
01/29/2018 17:08:10.000,2.726926565,3.634366989
01/29/2018 17:10:10.000,0,3.634188652
01/29/2018 17:12:10.000,0.160288975,4.200242043
01/29/2018 17:14:10.000,0.307611406,4.200229645
01/29/2018 17:16:10.000,0.441018343,4.200205803
01/29/2018 17:18:10.000,0.563795149,4.200183868
01/29/2018 17:20:10.000,0.677131057,4.200166702
01/29/2018 17:22:10.000,0.681469023,4.200157166
01/29/2018 17:24:10.000,0.789758027,4.223760605
01/29/2018 17:26:10.000,0.898422956,4.249592781
01/29/2018 17:28:10.000,1.00709188,4.275737762
01/29/2018 17:30:10.000,1.115748763,4.302834511
01/29/2018 17:32:10.000,1.224407673,4.330942154
01/29/2018 17:34:10.000,1.33307147,4.360402107
01/29/2018 17:36:10.000,1.441738367,4.390287399
01/29/2018 17:38:10.000,1.547830462,4.400218964
01/29/2018 17:40:10.000,1.645380378,4.400159836
01/29/2018 17:42:10.000,1.735256314,4.400177956
01/29/2018 17:44:10.000,1.818335772,4.400173187
01/29/2018 17:46:10.000,1.895599008,4.400132179
01/29/2018 17:48:10.000,1.967752576,4.400103569
01/29/2018 17:50:10.000,2.035175085,4.400155067
01/29/2018 17:52:10.000,2.098252773,4.400169373
01/29/2018 17:54:10.000,2.157382727,4.400160789
01/29/2018 17:56:10.000,2.212880611,4.40010643
01/29/2018 17:58:10.000,2.236293077,4.400066376
01/29/2018 18:00:10.000,2.319137335,4.400205612
01/29/2018 18:02:10.000,2.380037308,4.40013504
01/29/2018 18:04:10.000,2.404144526,4.400155067
01/29/2018 18:06:10.000,2.469414949,4.400216103
01/29/2018 18:08:10.000,2.515193462,4.400123596
01/29/2018 18:10:10.000,2.557538509,4.400164604
01/29/2018 18:12:10.000,2.595460653,4.400131226
01/29/2018 18:14:10.000,2.628817558,4.400133133
01/29/2018 18:16:10.000,2.658828735,4.400105476
01/29/2018 18:18:10.000,2.686071634,4.400144577
01/29/2018 18:20:10.000,2.711076736,4.40007782
01/29/2018 18:22:10.000,2.734223843,4.399996758
01/29/2018 18:24:10.000,2.742202759,4.400053978
01/29/2018 18:26:10.000,2.742202759,4.302899361
01/29/2018 18:28:10.000,2.742202759,4.291864395
01/29/2018 18:30:10.000,2.742202759,4.288901329
01/29/2018 18:32:10.000,2.742202759,3.972846031
01/29/2018 18:34:10.000,2.742202759,3.932026863
01/29/2018 18:36:10.000,2.742202759,3.897659302
01/29/2018 18:38:10.000,2.742202759,3.865105629
01/29/2018 18:40:10.000,2.742202759,3.834207535
01/29/2018 18:42:10.000,2.742202759,3.804340363
01/29/2018 18:44:10.000,2.742202759,3.774846077
01/29/2018 18:46:10.000,2.742202759,3.745889664
01/29/2018 18:48:10.000,2.742202759,3.718720436
01/29/2018 18:50:10.000,2.742202759,3.69381237
01/29/2018 18:52:10.000,2.742202759,3.670876503
01/29/2018 18:54:10.000,2.742202759,3.649228096
01/29/2018 18:56:10.000,2.742202759,3.628717422
01/29/2018 18:58:10.000,2.742202759,3.609428406
01/29/2018 19:00:10.000,2.742202759,3.591287613
01/29/2018 19:02:10.000,2.742202759,3.57399559
01/29/2018 19:04:10.000,2.742202759,3.557170868
01/29/2018 19:06:10.000,2.742202759,3.54090023
01/29/2018 19:08:10.000,2.742202759,3.525221825
01/29/2018 19:10:10.000,2.742202759,3.509951591
01/29/2018 19:12:10.000,2.742202759,3.494952202
01/29/2018 19:14:10.000,2.742202759,3.480444908
01/29/2018 19:16:10.000,2.742202759,3.465937614
01/29/2018 19:18:10.000,2.742202759,3.450846672
01/29/2018 19:20:10.000,2.742202759,3.434934616
01/29/2018 19:22:10.000,2.742202759,3.418157578
01/29/2018 19:24:10.000,2.742202759,3.400175095
01/29/2018 19:26:10.000,2.742202759,3.380601883
01/29/2018 19:28:10.000,2.742202759,3.359033585
01/29/2018 19:30:10.000,2.742202759,3.334892273
01/29/2018 19:32:10.000,2.742202759,3.307124138
01/29/2018 19:34:10.000,2.742202759,3.274159431
01/29/2018 19:36:10.000,2.742202759,3.232997894
01/29/2018 19:38:10.000,2.742202759,3.180937767
01/29/2018 19:40:10.000,2.742202759,3.111209869
01/29/2018 19:42:10.000,2.742202759,3.007211685
01/29/2018 19:44:10.000,2.742202759,2.999992371
01/29/2018 19:46:10.000,2.742202759,3.581510544
01/29/2018 19:48:10.000,2.742202759,3.62136364
01/29/2018 19:50:10.000,2.742202759,3.632122993
01/29/2018 19:52:10.000,0,3.632095337
01/29/2018 19:54:10.000,0.160655707,4.20016098
01/29/2018 19:56:10.000,0.308743924,4.200227737
01/29/2018 19:58:10.000,0.44280833,4.200155258
01/29/2018 20:00:10.000,0.566448212,4.200230598
01/29/2018 20:02:10.000,0.680552363,4.20016861
01/29/2018 20:04:10.000,0.693571031,4.200159073
01/29/2018 20:06:10.000,0.801838875,4.222974777
01/29/2018 20:08:10.000,0.910516024,4.247718811
01/29/2018 20:10:10.000,1.01917851,4.274173737
01/29/2018 20:12:10.000,1.127849221,4.301831245
01/29/2018 20:14:10.000,1.23651123,4.330544472
01/29/2018 20:16:10.000,1.345165253,4.360412598
01/29/2018 20:18:10.000,1.453833938,4.391716003
01/29/2018 20:20:10.000,1.559445262,4.400173187
01/29/2018 20:22:10.000,1.656119943,4.400136948
01/29/2018 20:24:10.000,1.745043397,4.400194168
01/29/2018 20:26:10.000,1.82722187,4.400170326
01/29/2018 20:28:10.000,1.903508425,4.40009594
01/29/2018 20:30:10.000,1.974731922,4.400115013
01/29/2018 20:32:10.000,2.041562557,4.400081635
01/29/2018 20:34:10.000,2.104318857,4.400176048
01/29/2018 20:36:10.000,2.16332078,4.400099754
01/29/2018 20:38:10.000,2.218865395,4.400114059
01/29/2018 20:40:10.000,2.271095276,4.400091171
01/29/2018 20:42:10.000,2.320189953,4.400090218
01/29/2018 20:44:10.000,2.366356373,4.400055885
01/29/2018 20:46:10.000,2.409776449,4.400130272
01/29/2018 20:48:10.000,2.450546265,4.400039673
01/29/2018 20:50:10.000,2.488831758,4.400112152
01/29/2018 20:52:10.000,2.524791479,4.400021553
01/29/2018 20:54:10.000,2.558566332,4.400008202
01/29/2018 20:56:10.000,2.590241432,4.40004158
01/29/2018 20:58:10.000,2.619908094,4.400047302
01/29/2018 21:00:10.000,2.647710323,4.400074959
01/29/2018 21:02:10.000,2.673830509,4.400058746
01/29/2018 21:04:10.000,2.698396206,4.400104523
01/29/2018 21:06:10.000,2.721462727,4.400011063
01/29/2018 21:08:10.000,2.731015444,4.400075912
01/29/2018 21:10:10.000,2.731015444,4.302660942
01/29/2018 21:12:10.000,2.731015444,4.290938377
01/29/2018 21:14:10.000,2.731015444,4.287642479
01/29/2018 21:16:10.000,2.731015444,3.973049164
01/29/2018 21:18:10.000,2.731015444,3.930960655
01/29/2018 21:20:10.000,2.731015444,3.895675659
01/29/2018 21:22:10.000,2.731015444,3.862685204
01/29/2018 21:24:10.000,2.731015444,3.831581116
01/29/2018 21:26:10.000,2.731015444,3.8016119
01/29/2018 21:28:10.000,2.731015444,3.772089005
01/29/2018 21:30:10.000,2.731015444,3.742963791
01/29/2018 21:32:10.000,2.731015444,3.715596199
01/29/2018 21:34:10.000,2.731015444,3.690299034
01/29/2018 21:36:10.000,2.731015444,3.667315483
01/29/2018 21:38:10.000,2.731015444,3.646000862
01/29/2018 21:40:10.000,2.731015444,3.625935555
01/29/2018 21:42:10.000,2.731015444,3.606499672
01/29/2018 21:44:10.000,2.731015444,3.588180542
01/29/2018 21:46:10.000,2.731015444,3.570360184
01/29/2018 21:48:10.000,2.731015444,3.55318737
01/29/2018 21:50:10.000,2.731015444,3.536597252
01/29/2018 21:52:10.000,2.731015444,3.520897865
01/29/2018 21:54:10.000,2.731015444,3.505598068
01/29/2018 21:56:10.000,2.731015444,3.490591049
01/29/2018 21:58:10.000,2.731015444,3.475550652
01/29/2018 22:00:10.000,2.731015444,3.46088028
01/29/2018 22:02:10.000,2.731015444,3.446225166
01/29/2018 22:04:10.000,2.731015444,3.430870056
01/29/2018 22:06:10.000,2.731015444,3.414491653
01/29/2018 22:08:10.000,2.731015444,3.39636898
01/29/2018 22:10:10.000,2.731015444,3.376284599
01/29/2018 22:12:10.000,2.731015444,3.354001999
01/29/2018 22:14:10.000,2.731015444,3.329129219
01/29/2018 22:16:10.000,2.731015444,3.300208092
01/29/2018 22:18:10.000,2.731015444,3.265436172
01/29/2018 22:20:10.000,2.731015444,3.223073959
01/29/2018 22:22:10.000,2.731015444,3.170390129
01/29/2018 22:24:10.000,2.731015444,3.097820282
01/29/2018 22:26:10.000,2.731015444,2.999996185
01/29/2018 22:28:10.000,2.731015444,3.581899643
01/29/2018 22:30:10.000,2.731015444,3.621371269
01/29/2018 22:32:10.000,2.731015444,3.632021904
01/29/2018 22:34:10.000,0,3.631940842
01/29/2018 22:36:10.000,0.16116637,4.200237274
01/29/2018 22:38:10.000,0.310384184,4.20022583
01/29/2018 22:40:10.000,0.445675582,4.200193405
01/29/2018 22:42:10.000,0.569875479,4.200094223
01/29/2018 22:44:10.000,0.684297442,4.20015049
01/29/2018 22:46:10.000,0.699463904,4.200173378
01/29/2018 22:48:10.000,0.80773133,4.223457336
01/29/2018 22:50:10.000,0.916412592,4.248543739
01/29/2018 22:52:10.000,1.025087118,4.274702072
01/29/2018 22:54:10.000,1.133734584,4.302061081
01/29/2018 22:56:10.000,1.242409468,4.33086586
01/29/2018 22:58:10.000,1.351076722,4.359830856
01/29/2018 23:00:10.000,1.459728122,4.389971733
01/29/2018 23:02:10.000,1.565779209,4.400211334
01/29/2018 23:04:10.000,1.662974954,4.400115013
01/29/2018 23:06:10.000,1.752392769,4.400145531
01/29/2018 23:08:10.000,1.835015059,4.400156975
01/29/2018 23:10:10.000,1.911653638,4.400185585
01/29/2018 23:12:10.000,1.983086228,4.400136948
01/29/2018 23:14:10.000,2.050019026,4.400149345
01/29/2018 23:16:10.000,2.11289382,4.400140762
01/29/2018 23:18:10.000,2.171993017,4.400110245
01/29/2018 23:20:10.000,2.227531433,4.400156975
01/29/2018 23:22:10.000,2.279709578,4.400135994
01/29/2018 23:24:10.000,2.32871604,4.400112152
01/29/2018 23:26:10.000,2.374758482,4.400117874
01/29/2018 23:28:10.000,2.417990923,4.400018692
01/29/2018 23:30:10.000,2.458572388,4.40010643
01/29/2018 23:32:10.000,2.4966712,4.400101662
01/29/2018 23:34:10.000,2.532450914,4.400084496
01/29/2018 23:36:10.000,2.566023111,4.400126457
01/29/2018 23:38:10.000,2.597486973,4.400083542
01/29/2018 23:40:10.000,2.626923084,4.400082588
01/29/2018 23:42:10.000,2.654491186,4.400058746
01/29/2018 23:44:10.000,2.680362701,4.400008202
01/29/2018 23:46:10.000,2.704648972,4.400073051
01/29/2018 23:48:10.000,2.727447987,4.400066376
01/29/2018 23:50:10.000,2.732542992,4.40004158
01/29/2018 23:52:10.000,2.732542992,4.303070068
01/29/2018 23:54:10.000,2.732542992,4.291332245
01/29/2018 23:56:10.000,2.732542992,4.288031578
01/29/2018 23:58:10.000,2.732542992,3.976290703
01/30/2018 00:00:10.000,2.732542992,3.934693336
01/30/2018 00:02:10.000,2.732542992,3.899435043
01/30/2018 00:04:10.000,2.732542992,3.86611557
01/30/2018 00:06:10.000,2.732542992,3.834811211
01/30/2018 00:08:10.000,2.732542992,3.80465126
01/30/2018 00:10:10.000,2.732542992,3.774893761
01/30/2018 00:12:10.000,2.732542992,3.745640755
01/30/2018 00:14:10.000,2.732542992,3.718037605
01/30/2018 00:16:10.000,2.732542992,3.692731857
01/30/2018 00:18:10.000,2.732542992,3.669182777
01/30/2018 00:20:10.000,2.732542992,3.647274971
01/30/2018 00:22:10.000,2.732542992,3.626834869
01/30/2018 00:24:10.000,2.732542992,3.607447624
01/30/2018 00:26:10.000,2.732542992,3.588860512
01/30/2018 00:28:10.000,2.732542992,3.571051598
01/30/2018 00:30:10.000,2.732542992,3.553919792
01/30/2018 00:32:10.000,2.732542992,3.537352562
01/30/2018 00:34:10.000,2.732542992,3.521612167
01/30/2018 00:36:10.000,2.732542992,3.506387711
01/30/2018 00:38:10.000,2.732542992,3.491381645
01/30/2018 00:40:10.000,2.732542992,3.47659111
01/30/2018 00:42:10.000,2.732542992,3.461777687
01/30/2018 00:44:10.000,2.732542992,3.446548462
01/30/2018 00:46:10.000,2.732542992,3.430657387
01/30/2018 00:48:10.000,2.732542992,3.413825035
01/30/2018 00:50:10.000,2.732542992,3.395513535
01/30/2018 00:52:10.000,2.732542992,3.375092506
01/30/2018 00:54:10.000,2.732542992,3.3528862
01/30/2018 00:56:10.000,2.732542992,3.327396393
01/30/2018 00:58:10.000,2.732542992,3.298362732
01/30/2018 01:00:10.000,2.732542992,3.2638731
01/30/2018 01:02:10.000,2.732542992,3.221954346
01/30/2018 01:04:10.000,2.732542992,3.169242859
01/30/2018 01:06:10.000,2.732542992,3.096293449
01/30/2018 01:08:10.000,2.732542992,3
01/30/2018 01:10:10.000,2.732542992,3.582101822
01/30/2018 01:12:10.000,2.732542992,3.621848106
01/30/2018 01:14:10.000,2.732542992,3.632472038
01/30/2018 01:16:10.000,0,3.63249588
01/30/2018 01:18:10.000,0.161009714,4.200219154
01/30/2018 01:20:10.000,0.309751987,4.200183868
01/30/2018 01:22:10.000,0.444323987,4.200203896
01/30/2018 01:24:10.000,0.56814301,4.20020771
01/30/2018 01:26:10.000,0.682392001,4.20014286
01/30/2018 01:28:10.000,0.696548164,4.200162888
01/30/2018 01:30:10.000,0.804823339,4.223288536
01/30/2018 01:32:10.000,0.913483441,4.248487473
01/30/2018 01:34:10.000,1.022164941,4.274762154
01/30/2018 01:36:10.000,1.13081181,4.302645683
01/30/2018 01:38:10.000,1.239483595,4.331230164
01/30/2018 01:40:10.000,1.34814918,4.36042881
01/30/2018 01:42:10.000,1.45680964,4.391061783
01/30/2018 01:44:10.000,1.562596917,4.400180817
01/30/2018 01:46:10.000,1.659482241,4.400163651
01/30/2018 01:48:10.000,1.748541355,4.400196075
01/30/2018 01:50:10.000,1.830800533,4.400108337
01/30/2018 01:52:10.000,1.907151461,4.400094986
01/30/2018 01:54:10.000,1.978258252,4.400162697
01/30/2018 01:56:10.000,2.044806719,4.400074005
01/30/2018 01:58:10.000,2.107383013,4.400119781
01/30/2018 02:00:10.000,2.166280985,4.400164604
01/30/2018 02:02:10.000,2.221720457,4.400079727
01/30/2018 02:04:10.000,2.273877144,4.400091171
01/30/2018 02:06:10.000,2.322954655,4.400010109
01/30/2018 02:08:10.000,2.369103909,4.400102615
01/30/2018 02:10:10.000,2.412446976,4.400094986
01/30/2018 02:12:10.000,2.453125,4.400105476
01/30/2018 02:14:10.000,2.4912889,4.400110245
01/30/2018 02:16:10.000,2.527101994,4.40011692
01/30/2018 02:18:10.000,2.560707808,4.400053024
01/30/2018 02:20:10.000,2.592209339,4.400084496
01/30/2018 02:22:10.000,2.621687651,4.40007019
01/30/2018 02:24:10.000,2.649307251,4.400053024
01/30/2018 02:26:10.000,2.675251484,4.400107384
01/30/2018 02:28:10.000,2.699642658,4.400047302
01/30/2018 02:30:10.000,2.72252512,4.400056839
01/30/2018 02:32:10.000,2.729242802,4.400065422
01/30/2018 02:34:10.000,2.729242802,4.302958488
01/30/2018 02:36:10.000,2.729242802,4.291199684
01/30/2018 02:38:10.000,2.729242802,4.287874222
01/30/2018 02:40:10.000,2.729242802,3.976065636
01/30/2018 02:42:10.000,2.729242802,3.934570313
01/30/2018 02:44:10.000,2.729242802,3.899876595
01/30/2018 02:46:10.000,2.729242802,3.867165565
01/30/2018 02:48:10.000,2.729242802,3.835852623
01/30/2018 02:50:10.000,2.729242802,3.805919647
01/30/2018 02:52:10.000,2.729242802,3.776316643
01/30/2018 02:54:10.000,2.729242802,3.747124672
01/30/2018 02:56:10.000,2.729242802,3.719943047
01/30/2018 02:58:10.000,2.729242802,3.694897652
01/30/2018 03:00:10.000,2.729242802,3.671563148
01/30/2018 03:02:10.000,2.729242802,3.649641991
01/30/2018 03:04:10.000,2.729242802,3.629094124
01/30/2018 03:06:10.000,2.729242802,3.6098032
01/30/2018 03:08:10.000,2.729242802,3.591342926
01/30/2018 03:10:10.000,2.729242802,3.573513985
01/30/2018 03:12:10.000,2.729242802,3.556427002
01/30/2018 03:14:10.000,2.729242802,3.539950371
01/30/2018 03:16:10.000,2.729242802,3.524263382
01/30/2018 03:18:10.000,2.729242802,3.509092331
01/30/2018 03:20:10.000,2.729242802,3.494708061
01/30/2018 03:22:10.000,2.729242802,3.48068428
01/30/2018 03:24:10.000,2.729242802,3.466605186
01/30/2018 03:26:10.000,2.729242802,3.452120781
01/30/2018 03:28:10.000,2.729242802,3.436706543
01/30/2018 03:30:10.000,2.729242802,3.420183182
01/30/2018 03:32:10.000,2.729242802,3.401964188
01/30/2018 03:34:10.000,2.729242802,3.38185215
01/30/2018 03:36:10.000,2.729242802,3.359442711
01/30/2018 03:38:10.000,2.729242802,3.334135056
01/30/2018 03:40:10.000,2.729242802,3.304783821
01/30/2018 03:42:10.000,2.729242802,3.269765854
01/30/2018 03:44:10.000,2.729242802,3.227350235
01/30/2018 03:46:10.000,2.729242802,3.173551559
01/30/2018 03:48:10.000,2.729242802,3.099889755
01/30/2018 03:50:10.000,2.729242802,2.999999046
01/30/2018 03:52:10.000,2.729242802,3.579834938
01/30/2018 03:54:10.000,2.729242802,3.619590759
01/30/2018 03:56:10.000,2.729242802,3.63030529
01/30/2018 03:58:10.000,0,3.630332947
01/30/2018 04:00:10.000,0.161032781,4.200196266
01/30/2018 04:02:10.000,0.310057282,4.200232506
01/30/2018 04:04:10.000,0.444947273,4.200204849
01/30/2018 04:06:10.000,0.569018662,4.200209618
01/30/2018 04:08:10.000,0.683419645,4.200159073
01/30/2018 04:10:10.000,0.699115634,4.200136185
01/30/2018 04:12:10.000,0.80739367,4.223255157
01/30/2018 04:14:10.000,0.916067123,4.248420715
01/30/2018 04:16:10.000,1.024718881,4.274760246
01/30/2018 04:18:10.000,1.133398175,4.302262306
01/30/2018 04:20:10.000,1.242061734,4.330868721
01/30/2018 04:22:10.000,1.350720406,4.360443115
01/30/2018 04:24:10.000,1.459383607,4.39139843
01/30/2018 04:26:10.000,1.565095663,4.400182724
01/30/2018 04:28:10.000,1.661820412,4.400104523
01/30/2018 04:30:10.000,1.750691891,4.40015316
01/30/2018 04:32:10.000,1.832738042,4.400131226
01/30/2018 04:34:10.000,1.908890486,4.400131226
01/30/2018 04:36:10.000,1.979853868,4.400131226
01/30/2018 04:38:10.000,2.046177626,4.400151253
01/30/2018 04:40:10.000,2.108428478,4.400127411
01/30/2018 04:42:10.000,2.167015553,4.400198936
01/30/2018 04:44:10.000,2.222149134,4.400099754
01/30/2018 04:46:10.000,2.274026394,4.400094032
01/30/2018 04:48:10.000,2.322847605,4.400120735
01/30/2018 04:50:10.000,2.368779898,4.400098801
01/30/2018 04:52:10.000,2.411988974,4.400068283
01/30/2018 04:54:10.000,2.452602863,4.400073051
01/30/2018 04:56:10.000,2.4907794,4.400048256
01/30/2018 04:58:10.000,2.526628494,4.400019646
01/30/2018 05:00:10.000,2.560241938,4.40000248
01/30/2018 05:02:10.000,2.591733456,4.399983406
01/30/2018 05:04:10.000,2.621204376,4.400136948
01/30/2018 05:06:10.000,2.64879179,4.400075912
01/30/2018 05:08:10.000,2.674706697,4.400093079
01/30/2018 05:10:10.000,2.699070454,4.400057793
01/30/2018 05:12:10.000,2.721930504,4.400008202
01/30/2018 05:14:10.000,2.727906704,4.400033951
01/30/2018 05:16:10.000,2.727906704,4.302081108
01/30/2018 05:18:10.000,2.727906704,4.290216446
01/30/2018 05:20:10.000,2.727906704,4.286873817
01/30/2018 05:22:10.000,2.727906704,3.972331047
01/30/2018 05:24:10.000,2.727906704,3.930623055
01/30/2018 05:26:10.000,2.727906704,3.895860672
01/30/2018 05:28:10.000,2.727906704,3.863162041
01/30/2018 05:30:10.000,2.727906704,3.832436562
01/30/2018 05:32:10.000,2.727906704,3.802709579
01/30/2018 05:34:10.000,2.727906704,3.773480415
01/30/2018 05:36:10.000,2.727906704,3.744990349
01/30/2018 05:38:10.000,2.727906704,3.718384743
01/30/2018 05:40:10.000,2.727906704,3.69378376
01/30/2018 05:42:10.000,2.727906704,3.670697212
01/30/2018 05:44:10.000,2.727906704,3.649056435
01/30/2018 05:46:10.000,2.727906704,3.628908157
01/30/2018 05:48:10.000,2.727906704,3.609591484
01/30/2018 05:50:10.000,2.727906704,3.591004372
01/30/2018 05:52:10.000,2.727906704,3.573269844
01/30/2018 05:54:10.000,2.727906704,3.556164742
01/30/2018 05:56:10.000,2.727906704,3.5395298
01/30/2018 05:58:10.000,2.727906704,3.523383141
01/30/2018 06:00:10.000,2.727906704,3.507715225
01/30/2018 06:02:10.000,2.727906704,3.492886543
01/30/2018 06:04:10.000,2.727906704,3.478713036
01/30/2018 06:06:10.000,2.727906704,3.464539528
01/30/2018 06:08:10.000,2.727906704,3.450042725
01/30/2018 06:10:10.000,2.727906704,3.434963226
01/30/2018 06:12:10.000,2.727906704,3.419026375
01/30/2018 06:14:10.000,2.727906704,3.401502609
01/30/2018 06:16:10.000,2.727906704,3.381669998
01/30/2018 06:18:10.000,2.727906704,3.359488487
01/30/2018 06:20:10.000,2.727906704,3.333936691
01/30/2018 06:22:10.000,2.727906704,3.304493904
01/30/2018 06:24:10.000,2.727906704,3.269584656
01/30/2018 06:26:10.000,2.727906704,3.225960732
01/30/2018 06:28:10.000,2.727906704,3.171060562
01/30/2018 06:30:10.000,2.727906704,3.095956802
01/30/2018 06:32:10.000,2.727906704,3
01/30/2018 06:34:10.000,2.727906704,3.579037666
01/30/2018 06:36:10.000,2.727906704,3.618824005
01/30/2018 06:38:10.000,2.727906704,3.629563332
01/30/2018 06:40:10.000,0,3.629842758
01/30/2018 06:42:10.000,0.161077157,4.200242043
01/30/2018 06:44:10.000,0.309933454,4.200226784
01/30/2018 06:46:10.000,0.444615513,4.200177193
01/30/2018 06:48:10.000,0.568188667,4.200181007
01/30/2018 06:50:10.000,0.68213141,4.20016861
01/30/2018 06:52:10.000,0.69280839,4.200172424
01/30/2018 06:54:10.000,0.801098228,4.222935677
01/30/2018 06:56:10.000,0.90976274,4.24779129
01/30/2018 06:58:10.000,1.018427014,4.273809433
01/30/2018 07:00:10.000,1.12708497,4.301259995
01/30/2018 07:02:10.000,1.235743761,4.329983711
01/30/2018 07:04:10.000,1.344403148,4.359775543
01/30/2018 07:06:10.000,1.453071713,4.390742302
01/30/2018 07:08:10.000,1.558986664,4.400227547
01/30/2018 07:10:10.000,1.656084061,4.400157928
01/30/2018 07:12:10.000,1.745449305,4.400160789
01/30/2018 07:14:10.000,1.828073144,4.400110245
01/30/2018 07:16:10.000,1.904824615,4.400126457
01/30/2018 07:18:10.000,1.976373315,4.400139809
01/30/2018 07:20:10.000,2.043237925,4.400137901
01/30/2018 07:22:10.000,2.105870724,4.400132179
01/30/2018 07:24:10.000,2.164741039,4.400133133
01/30/2018 07:26:10.000,2.220164299,4.400151253
01/30/2018 07:28:10.000,2.272287369,4.400137901
01/30/2018 07:30:10.000,2.321289539,4.400050163
01/30/2018 07:32:10.000,2.367354155,4.400115013
01/30/2018 07:34:10.000,2.410698652,4.400025368
01/30/2018 07:36:10.000,2.451497316,4.400084496
01/30/2018 07:38:10.000,2.489878893,4.400072098
01/30/2018 07:40:10.000,2.525959492,4.400046349
01/30/2018 07:42:10.000,2.559856415,4.400129318
01/30/2018 07:44:10.000,2.591660738,4.400071144
01/30/2018 07:46:10.000,2.621464014,4.400075912
01/30/2018 07:48:10.000,2.649361849,4.400081635
01/30/2018 07:50:10.000,2.675518274,4.400013924
01/30/2018 07:52:10.000,2.700072289,4.400072098
01/30/2018 07:54:10.000,2.723091841,4.400073051
01/30/2018 07:56:10.000,2.731454134,4.400055885
01/30/2018 07:58:10.000,2.731454134,4.302989006
01/30/2018 08:00:10.000,2.731454134,4.291223526
01/30/2018 08:02:10.000,2.731454134,4.287916183
01/30/2018 08:04:10.000,2.731454134,3.975071907
01/30/2018 08:06:10.000,2.731454134,3.933003426
01/30/2018 08:08:10.000,2.731454134,3.897726059
01/30/2018 08:10:10.000,2.731454134,3.86463356
01/30/2018 08:12:10.000,2.731454134,3.833283424
01/30/2018 08:14:10.000,2.731454134,3.803248405
01/30/2018 08:16:10.000,2.731454134,3.773761749
01/30/2018 08:18:10.000,2.731454134,3.744854927
01/30/2018 08:20:10.000,2.731454134,3.717710495
01/30/2018 08:22:10.000,2.731454134,3.692849159
01/30/2018 08:24:10.000,2.731454134,3.669831276
01/30/2018 08:26:10.000,2.731454134,3.648446083
01/30/2018 08:28:10.000,2.731454134,3.628444672
01/30/2018 08:30:10.000,2.731454134,3.609240532
01/30/2018 08:32:10.000,2.731454134,3.590849876
01/30/2018 08:34:10.000,2.731454134,3.573224068
01/30/2018 08:36:10.000,2.731454134,3.556250572
01/30/2018 08:38:10.000,2.731454134,3.539557457
01/30/2018 08:40:10.000,2.731454134,3.523561478
01/30/2018 08:42:10.000,2.731454134,3.507865906
01/30/2018 08:44:10.000,2.731454134,3.492803574
01/30/2018 08:46:10.000,2.731454134,3.477913857
01/30/2018 08:48:10.000,2.731454134,3.463077545
01/30/2018 08:50:10.000,2.731454134,3.448088646
01/30/2018 08:52:10.000,2.731454134,3.432322502
01/30/2018 08:54:10.000,2.731454134,3.41564846
01/30/2018 08:56:10.000,2.731454134,3.397756577
01/30/2018 08:58:10.000,2.731454134,3.378128052
01/30/2018 09:00:10.000,2.731454134,3.356095314
01/30/2018 09:02:10.000,2.731454134,3.3310709
01/30/2018 09:04:10.000,2.731454134,3.301950455
01/30/2018 09:06:10.000,2.731454134,3.267281532
01/30/2018 09:08:10.000,2.731454134,3.224339485
01/30/2018 09:10:10.000,2.731454134,3.169528008
01/30/2018 09:12:10.000,2.731454134,3.094750404
01/30/2018 09:14:10.000,2.731454134,2.999997139
01/30/2018 09:16:10.000,2.731454134,3.580253601
01/30/2018 09:18:10.000,2.731454134,3.62019825
01/30/2018 09:20:10.000,2.731454134,3.630963326
01/30/2018 09:22:10.000,0,3.631111145
01/30/2018 09:24:10.000,0.160738453,4.200220108
01/30/2018 09:26:10.000,0.308742434,4.200208664
01/30/2018 09:28:10.000,0.442577809,4.200228691
01/30/2018 09:30:10.000,0.565383017,4.200181007
01/30/2018 09:32:10.000,0.678712308,4.20018959
01/30/2018 09:34:10.000,0.682285666,4.200182915
01/30/2018 09:36:10.000,0.79057765,4.2234478
01/30/2018 09:38:10.000,0.899231493,4.248760223
01/30/2018 09:40:10.000,1.007903695,4.275175095
01/30/2018 09:42:10.000,1.116563678,4.303097725
01/30/2018 09:44:10.000,1.225229263,4.332257271
01/30/2018 09:46:10.000,1.3338902,4.362568855
01/30/2018 09:48:10.000,1.442544699,4.393836975
01/30/2018 09:50:10.000,1.547657728,4.400092125
01/30/2018 09:52:10.000,1.643922448,4.400141716
01/30/2018 09:54:10.000,1.732693672,4.400191307
01/30/2018 09:56:10.000,1.815006018,4.400126457
01/30/2018 09:58:10.000,1.891694307,4.400121689
01/30/2018 10:00:10.000,1.963427782,4.400135994
01/30/2018 10:02:10.000,2.030694485,4.40010643
01/30/2018 10:04:10.000,2.093805075,4.400136948
01/30/2018 10:06:10.000,2.15314579,4.400093079
01/30/2018 10:08:10.000,2.209031343,4.400117874
01/30/2018 10:10:10.000,2.261639118,4.400093079
01/30/2018 10:12:10.000,2.311090946,4.400094986
01/30/2018 10:14:10.000,2.357594013,4.40009594
01/30/2018 10:16:10.000,2.401339769,4.400097847
01/30/2018 10:18:10.000,2.44245863,4.400060654
01/30/2018 10:20:10.000,2.481102228,4.4000597
01/30/2018 10:22:10.000,2.517392635,4.400044441
01/30/2018 10:24:10.000,2.551493645,4.400074959
01/30/2018 10:26:10.000,2.583512306,4.400027275
01/30/2018 10:28:10.000,2.613550901,4.400075912
01/30/2018 10:30:10.000,2.641696453,4.400111198
01/30/2018 10:32:10.000,2.66808486,4.400082588
01/30/2018 10:34:10.000,2.692884207,4.400090218
01/30/2018 10:36:10.000,2.71620512,4.40004158
01/30/2018 10:38:10.000,2.729086876,4.400050163
01/30/2018 10:40:10.000,2.729086876,4.303320885
01/30/2018 10:42:10.000,2.729086876,4.291625023
01/30/2018 10:44:10.000,2.729086876,4.288349152
01/30/2018 10:46:10.000,2.729086876,3.976735115
01/30/2018 10:48:10.000,2.729086876,3.93473053
01/30/2018 10:50:10.000,2.729086876,3.899481773
01/30/2018 10:52:10.000,2.729086876,3.866422653
01/30/2018 10:54:10.000,2.729086876,3.835206985
01/30/2018 10:56:10.000,2.729086876,3.80519104
01/30/2018 10:58:10.000,2.729086876,3.775335312
01/30/2018 11:00:10.000,2.729086876,3.746068001
01/30/2018 11:02:10.000,2.729086876,3.718779564
01/30/2018 11:04:10.000,2.729086876,3.693883896
01/30/2018 11:06:10.000,2.729086876,3.670629501
01/30/2018 11:08:10.000,2.729086876,3.648966789
01/30/2018 11:10:10.000,2.729086876,3.628665924
01/30/2018 11:12:10.000,2.729086876,3.609498978
01/30/2018 11:14:10.000,2.729086876,3.591380119
01/30/2018 11:16:10.000,2.729086876,3.574170113
01/30/2018 11:18:10.000,2.729086876,3.557323456
01/30/2018 11:20:10.000,2.729086876,3.540761948
01/30/2018 11:22:10.000,2.729086876,3.524739265
01/30/2018 11:24:10.000,2.729086876,3.509425163
01/30/2018 11:26:10.000,2.729086876,3.494333267
01/30/2018 11:28:10.000,2.729086876,3.479609489
01/30/2018 11:30:10.000,2.729086876,3.464745522
01/30/2018 11:32:10.000,2.729086876,3.449800491
01/30/2018 11:34:10.000,2.729086876,3.433990479
01/30/2018 11:36:10.000,2.729086876,3.416940689
01/30/2018 11:38:10.000,2.729086876,3.398505211
01/30/2018 11:40:10.000,2.729086876,3.378556252
01/30/2018 11:42:10.000,2.729086876,3.356344223
01/30/2018 11:44:10.000,2.729086876,3.331319809
01/30/2018 11:46:10.000,2.729086876,3.302372932
01/30/2018 11:48:10.000,2.729086876,3.267923355
01/30/2018 11:50:10.000,2.729086876,3.225529671
01/30/2018 11:52:10.000,2.729086876,3.171376228
01/30/2018 11:54:10.000,2.729086876,3.097614288
01/30/2018 11:56:10.000,2.729086876,2.999997139
01/30/2018 11:58:10.000,2.729086876,3.579001427
01/30/2018 12:00:10.000,2.729086876,3.619123459
01/30/2018 12:02:10.000,2.729086876,3.629933357
01/30/2018 12:04:10.000,0,3.630047798
01/30/2018 12:06:10.000,0.160958394,4.200209618
01/30/2018 12:08:10.000,0.309399456,4.200256348
01/30/2018 12:10:10.000,0.443696707,4.200216293
01/30/2018 12:12:10.000,0.566822886,4.200202942
01/30/2018 12:14:10.000,0.680293322,4.200178146
01/30/2018 12:16:10.000,0.684427619,4.200130463
01/30/2018 12:18:10.000,0.792709529,4.223402023
01/30/2018 12:20:10.000,0.901372433,4.248815536
01/30/2018 12:22:10.000,1.010035634,4.275395393
01/30/2018 12:24:10.000,1.11870265,4.303588867
01/30/2018 12:26:10.000,1.227361798,4.33300972
01/30/2018 12:28:10.000,1.336018801,4.363408089
01/30/2018 12:30:10.000,1.444687128,4.394688606
01/30/2018 12:32:10.000,1.549583197,4.400186539
01/30/2018 12:34:10.000,1.645640492,4.400219917
01/30/2018 12:36:10.000,1.734128714,4.400129318
01/30/2018 12:38:10.000,1.816084862,4.400210381
01/30/2018 12:40:10.000,1.892414212,4.400121689
01/30/2018 12:42:10.000,1.963804364,4.400136948
01/30/2018 12:44:10.000,2.03077364,4.400176048
01/30/2018 12:46:10.000,2.093671322,4.400156975
01/30/2018 12:48:10.000,2.152825117,4.400161743
01/30/2018 12:50:10.000,2.208596468,4.400139809
01/30/2018 12:52:10.000,2.261185169,4.400092125
01/30/2018 12:54:10.000,2.310682058,4.400112152
01/30/2018 12:56:10.000,2.357206583,4.400110245
01/30/2018 12:58:10.000,2.400918722,4.400152206
01/30/2018 13:00:10.000,2.44199419,4.40007782
01/30/2018 13:02:10.000,2.480560064,4.400058746
01/30/2018 13:04:10.000,2.516750574,4.400073051
01/30/2018 13:06:10.000,2.550736666,4.400058746
01/30/2018 13:08:10.000,2.582653761,4.40009594
01/30/2018 13:10:10.000,2.612616777,4.400078773
01/30/2018 13:12:10.000,2.640721083,4.400053024
01/30/2018 13:14:10.000,2.66707468,4.400053024
01/30/2018 13:16:10.000,2.691824675,4.399983406
01/30/2018 13:18:10.000,2.7151196,4.400065422
01/30/2018 13:20:10.000,2.728609562,4.400084496
01/30/2018 13:22:10.000,2.728609562,4.303190231
01/30/2018 13:24:10.000,2.728609562,4.291432381
01/30/2018 13:26:10.000,2.728609562,4.288164139
01/30/2018 13:28:10.000,2.728609562,3.976817131
01/30/2018 13:30:10.000,2.728609562,3.934868813
01/30/2018 13:32:10.000,2.728609562,3.899440765
01/30/2018 13:34:10.000,2.728609562,3.866235733
01/30/2018 13:36:10.000,2.728609562,3.834797859
01/30/2018 13:38:10.000,2.728609562,3.804662704
01/30/2018 13:40:10.000,2.728609562,3.774896622
01/30/2018 13:42:10.000,2.728609562,3.745774269
01/30/2018 13:44:10.000,2.728609562,3.718065262
01/30/2018 13:46:10.000,2.728609562,3.692780495
01/30/2018 13:48:10.000,2.728609562,3.669689178
01/30/2018 13:50:10.000,2.728609562,3.648003578
01/30/2018 13:52:10.000,2.728609562,3.627755165
01/30/2018 13:54:10.000,2.728609562,3.608763695
01/30/2018 13:56:10.000,2.728609562,3.590256691
01/30/2018 13:58:10.000,2.728609562,3.5723629
01/30/2018 14:00:10.000,2.728609562,3.555425644
01/30/2018 14:02:10.000,2.728609562,3.53918457
01/30/2018 14:04:10.000,2.728609562,3.523680687
01/30/2018 14:06:10.000,2.728609562,3.508434296
01/30/2018 14:08:10.000,2.728609562,3.493922234
01/30/2018 14:10:10.000,2.728609562,3.479786873
01/30/2018 14:12:10.000,2.728609562,3.465629578
01/30/2018 14:14:10.000,2.728609562,3.45112896
01/30/2018 14:16:10.000,2.728609562,3.435770035
01/30/2018 14:18:10.000,2.728609562,3.419131279
01/30/2018 14:20:10.000,2.728609562,3.400980949
01/30/2018 14:22:10.000,2.728609562,3.380849838
01/30/2018 14:24:10.000,2.728609562,3.358500481
01/30/2018 14:26:10.000,2.728609562,3.333208084
01/30/2018 14:28:10.000,2.728609562,3.303775787
01/30/2018 14:30:10.000,2.728609562,3.26868248
01/30/2018 14:32:10.000,2.728609562,3.226248741
01/30/2018 14:34:10.000,2.728609562,3.172046661
01/30/2018 14:36:10.000,2.728609562,3.098161697
01/30/2018 14:38:10.000,2.728609562,2.999994278
01/30/2018 14:40:10.000,2.728609562,3.577744484
01/30/2018 14:42:10.000,2.728609562,3.617939949
01/30/2018 14:44:10.000,2.728609562,3.628787041
01/30/2018 14:46:10.000,0,3.629008293
01/30/2018 14:48:10.000,0.161234692,4.200201035
01/30/2018 14:50:10.000,0.310402095,4.200229645
01/30/2018 14:52:10.000,0.44518131,4.20020771
01/30/2018 14:54:10.000,0.568543255,4.200204849
01/30/2018 14:56:10.000,0.682132721,4.200174332
01/30/2018 14:58:10.000,0.688334167,4.20015049
01/30/2018 15:00:10.000,0.796626627,4.223405838
01/30/2018 15:02:10.000,0.905290902,4.248680115
01/30/2018 15:04:10.000,1.013957381,4.275377274
01/30/2018 15:06:10.000,1.122622371,4.303744316
01/30/2018 15:08:10.000,1.231283784,4.333479881
01/30/2018 15:10:10.000,1.339950204,4.363880157
01/30/2018 15:12:10.000,1.448612452,4.39515686
01/30/2018 15:14:10.000,1.5533638,4.400204659
01/30/2018 15:16:10.000,1.649247885,4.40018177
01/30/2018 15:18:10.000,1.737623811,4.400136948
01/30/2018 15:20:10.000,1.819521308,4.400204659
01/30/2018 15:22:10.000,1.895770431,4.400133133
01/30/2018 15:24:10.000,1.966990113,4.400148392
01/30/2018 15:26:10.000,2.033694983,4.400122643
01/30/2018 15:28:10.000,2.096333027,4.400100708
01/30/2018 15:30:10.000,2.15524292,4.400091171
01/30/2018 15:32:10.000,2.210737705,4.400079727
01/30/2018 15:34:10.000,2.263088703,4.40012455
01/30/2018 15:36:10.000,2.312437296,4.400097847
01/30/2018 15:38:10.000,2.358893633,4.400103569
01/30/2018 15:40:10.000,2.402576685,4.400099754
01/30/2018 15:42:10.000,2.443622351,4.400114059
01/30/2018 15:44:10.000,2.482184172,4.400085449
01/30/2018 15:46:10.000,2.518383265,4.400075912
01/30/2018 15:48:10.000,2.552336216,4.400081635
01/30/2018 15:50:10.000,2.584161997,4.400072098
01/30/2018 15:52:10.000,2.614009619,4.40008831
01/30/2018 15:54:10.000,2.641983032,4.400111198
01/30/2018 15:56:10.000,2.668177843,4.400046349
01/30/2018 15:58:10.000,2.692763329,4.400085449
01/30/2018 16:00:10.000,2.715891123,4.400053978
01/30/2018 16:02:10.000,2.727166176,4.400113106
01/30/2018 16:04:10.000,2.727166176,4.302674294
01/30/2018 16:06:10.000,2.727166176,4.290843964
01/30/2018 16:08:10.000,2.727166176,4.28752327
01/30/2018 16:10:10.000,2.727166176,3.975656509
01/30/2018 16:12:10.000,2.727166176,3.933979034
01/30/2018 16:14:10.000,2.727166176,3.89896965
01/30/2018 16:16:10.000,2.727166176,3.866006851
01/30/2018 16:18:10.000,2.727166176,3.834822655
01/30/2018 16:20:10.000,2.727166176,3.804526329
01/30/2018 16:22:10.000,2.727166176,3.774758339
01/30/2018 16:24:10.000,2.727166176,3.745820999
01/30/2018 16:26:10.000,2.727166176,3.718439102
01/30/2018 16:28:10.000,2.727166176,3.693273544
01/30/2018 16:30:10.000,2.727166176,3.670060158
01/30/2018 16:32:10.000,2.727166176,3.64832592
01/30/2018 16:34:10.000,2.727166176,3.627865791
01/30/2018 16:36:10.000,2.727166176,3.608503342
01/30/2018 16:38:10.000,2.727166176,3.590009689
01/30/2018 16:40:10.000,2.727166176,3.572508812
01/30/2018 16:42:10.000,2.727166176,3.55561924
01/30/2018 16:44:10.000,2.727166176,3.539318085
01/30/2018 16:46:10.000,2.727166176,3.523523331
01/30/2018 16:48:10.000,2.727166176,3.508183479
01/30/2018 16:50:10.000,2.727166176,3.493350029
01/30/2018 16:52:10.000,2.727166176,3.479146957
01/30/2018 16:54:10.000,2.727166176,3.465056419
01/30/2018 16:56:10.000,2.727166176,3.450768471
01/30/2018 16:58:10.000,2.727166176,3.43553257
01/30/2018 17:00:10.000,2.727166176,3.41896534
01/30/2018 17:02:10.000,2.727166176,3.401465416
01/30/2018 17:04:10.000,2.727166176,3.381302834
01/30/2018 17:06:10.000,2.727166176,3.358912468
01/30/2018 17:08:10.000,2.727166176,3.333543777
01/30/2018 17:10:10.000,2.727166176,3.303641319
01/30/2018 17:12:10.000,2.727166176,3.267777443
01/30/2018 17:14:10.000,2.727166176,3.224075317
01/30/2018 17:16:10.000,2.727166176,3.168751717
01/30/2018 17:18:10.000,2.727166176,3.092055321
01/30/2018 17:20:10.000,2.727166176,2.999999046
01/30/2018 17:22:10.000,2.727166176,3.578608513
01/30/2018 17:24:10.000,2.727166176,3.618870735
01/30/2018 17:26:10.000,2.727166176,3.629727364
01/30/2018 17:28:10.000,0,3.629896164
01/30/2018 17:30:10.000,0.160933003,4.200213432
01/30/2018 17:32:10.000,0.30934754,4.200211525
01/30/2018 17:34:10.000,0.443424672,4.200166702
01/30/2018 17:36:10.000,0.56614691,4.200137138
01/30/2018 17:38:10.000,0.679083049,4.200171471
01/30/2018 17:40:10.000,0.787360787,4.223337173
01/30/2018 17:42:10.000,0.896027744,4.248943329
01/30/2018 17:44:10.000,1.00468874,4.275706291
01/30/2018 17:46:10.000,1.113350749,4.303858757
01/30/2018 17:48:10.000,1.222006917,4.333252907
01/30/2018 17:50:10.000,1.330678701,4.363513947
01/30/2018 17:52:10.000,1.439325571,4.394848824
01/30/2018 17:54:10.000,1.544162035,4.400118828
01/30/2018 17:56:10.000,1.640096784,4.400160789
01/30/2018 17:58:10.000,1.728557587,4.400115013
01/30/2018 18:00:10.000,1.810558319,4.400084496
01/30/2018 18:02:10.000,1.886900425,4.400143623
01/30/2018 18:04:10.000,1.95818615,4.400108337
01/30/2018 18:06:10.000,2.024983644,4.400156975
01/30/2018 18:08:10.000,2.087668657,4.400152206
01/30/2018 18:10:10.000,2.146580935,4.400103569
01/30/2018 18:12:10.000,2.201992273,4.400102615
01/30/2018 18:14:10.000,2.254202366,4.400125504
01/30/2018 18:16:10.000,2.303399086,4.400117874
01/30/2018 18:18:10.000,2.349723816,4.400129318
01/30/2018 18:20:10.000,2.393317223,4.40015316
01/30/2018 18:22:10.000,2.434321165,4.400100708
01/30/2018 18:24:10.000,2.472879648,4.400129318
01/30/2018 18:26:10.000,2.509122133,4.400133133
01/30/2018 18:28:10.000,2.543176174,4.400039673
01/30/2018 18:30:10.000,2.57516861,4.400078773
01/30/2018 18:32:10.000,2.60522294,4.400048256
01/30/2018 18:34:10.000,2.633421421,4.400025368
01/30/2018 18:36:10.000,2.659862518,4.400101662
01/30/2018 18:38:10.000,2.684661865,4.400034904
01/30/2018 18:40:10.000,2.707969189,4.399999619
01/30/2018 18:42:10.000,2.721967697,4.400061607
01/30/2018 18:44:10.000,2.721970558,4.302231789
01/30/2018 18:46:10.000,2.721970558,4.29033947
01/30/2018 18:48:10.000,2.721970558,4.286991119
01/30/2018 18:50:10.000,2.721970558,3.973976135
01/30/2018 18:52:10.000,2.721970558,3.932084084
01/30/2018 18:54:10.000,2.721970558,3.896878242
01/30/2018 18:56:10.000,2.721970558,3.863801003
01/30/2018 18:58:10.000,2.721970558,3.832580566
01/30/2018 19:00:10.000,2.721970558,3.802586555
01/30/2018 19:02:10.000,2.721970558,3.772841454
01/30/2018 19:04:10.000,2.721970558,3.743927002
01/30/2018 19:06:10.000,2.721970558,3.71675396
01/30/2018 19:08:10.000,2.721970558,3.691807747
01/30/2018 19:10:10.000,2.721970558,3.668552399
01/30/2018 19:12:10.000,2.721970558,3.646710396
01/30/2018 19:14:10.000,2.721970558,3.62635994
01/30/2018 19:16:10.000,2.721970558,3.607186317
01/30/2018 19:18:10.000,2.721970558,3.588737488
01/30/2018 19:20:10.000,2.721970558,3.571128845
01/30/2018 19:22:10.000,2.721970558,3.554062843
01/30/2018 19:24:10.000,2.721970558,3.537467957
01/30/2018 19:26:10.000,2.721970558,3.52162075
01/30/2018 19:28:10.000,2.721970558,3.506461143
01/30/2018 19:30:10.000,2.721970558,3.491653442
01/30/2018 19:32:10.000,2.721970558,3.477115631
01/30/2018 19:34:10.000,2.721970558,3.462607384
01/30/2018 19:36:10.000,2.721970558,3.448055267
01/30/2018 19:38:10.000,2.721970558,3.433021545
01/30/2018 19:40:10.000,2.721970558,3.416702271
01/30/2018 19:42:10.000,2.721970558,3.398793221
01/30/2018 19:44:10.000,2.721970558,3.378484726
01/30/2018 19:46:10.000,2.721970558,3.355828285
01/30/2018 19:48:10.000,2.721970558,3.330180168
01/30/2018 19:50:10.000,2.721970558,3.300134659
01/30/2018 19:52:10.000,2.721970558,3.26415062
01/30/2018 19:54:10.000,2.721970558,3.220471382
01/30/2018 19:56:10.000,2.721970558,3.164934158
01/30/2018 19:58:10.000,2.721970558,3.086921692
01/30/2018 20:00:10.000,2.721970558,2.999994278
01/30/2018 20:02:10.000,2.721970558,3.578701973
01/30/2018 20:04:10.000,2.721970558,3.61906147
01/30/2018 20:06:10.000,2.721970558,3.629964828
01/30/2018 20:08:10.000,0,3.630185127
01/30/2018 20:10:10.000,0.160860449,4.200258255
01/30/2018 20:12:10.000,0.308991879,4.200228691
01/30/2018 20:14:10.000,0.442695051,4.200153351
01/30/2018 20:16:10.000,0.565072954,4.200176239
01/30/2018 20:18:10.000,0.676358223,4.200211525
01/30/2018 20:20:10.000,0.784622967,4.223246574
01/30/2018 20:22:10.000,0.893308699,4.248437881
01/30/2018 20:24:10.000,1.001963019,4.275145531
01/30/2018 20:26:10.000,1.110629916,4.303418159
01/30/2018 20:28:10.000,1.219299197,4.332715988
01/30/2018 20:30:10.000,1.327956796,4.36313343
01/30/2018 20:32:10.000,1.436614633,4.394697189
01/30/2018 20:34:10.000,1.541439533,4.400187492
01/30/2018 20:36:10.000,1.637356162,4.400109291
01/30/2018 20:38:10.000,1.725769997,4.400177956
01/30/2018 20:40:10.000,1.807753801,4.400155067
01/30/2018 20:42:10.000,1.884111524,4.400156021
01/30/2018 20:44:10.000,1.95550108,4.400130272
01/30/2018 20:46:10.000,2.022441864,4.400126457
01/30/2018 20:48:10.000,2.085345984,4.400135994
01/30/2018 20:50:10.000,2.14450264,4.400114059
01/30/2018 20:52:10.000,2.200159788,4.400109291
01/30/2018 20:54:10.000,2.25258708,4.400067329
01/30/2018 20:56:10.000,2.302044868,4.400113106
01/30/2018 20:58:10.000,2.348634481,4.400076866
01/30/2018 21:00:10.000,2.392471075,4.40007782
01/30/2018 21:02:10.000,2.433678865,4.400069237
01/30/2018 21:04:10.000,2.472410917,4.400053978
01/30/2018 21:06:10.000,2.508785725,4.400032997
01/30/2018 21:08:10.000,2.54293561,4.400034904
01/30/2018 21:10:10.000,2.575006485,4.400089264
01/30/2018 21:12:10.000,2.605111599,4.400052071
01/30/2018 21:14:10.000,2.633356094,4.400066376
01/30/2018 21:16:10.000,2.659826994,4.400068283
01/30/2018 21:18:10.000,2.684621811,4.400112152
01/30/2018 21:20:10.000,2.707873344,4.400033951
01/30/2018 21:22:10.000,2.720648527,4.400024414
01/30/2018 21:24:10.000,2.720652819,4.302334785
01/30/2018 21:26:10.000,2.720652819,4.290472984
01/30/2018 21:28:10.000,2.720652819,4.287145615
01/30/2018 21:30:10.000,2.720652819,3.975063324
01/30/2018 21:32:10.000,2.720652819,3.933144569
01/30/2018 21:34:10.000,2.720652819,3.897749901
01/30/2018 21:36:10.000,2.720652819,3.864480019
01/30/2018 21:38:10.000,2.720652819,3.833151817
01/30/2018 21:40:10.000,2.720652819,3.802966118
01/30/2018 21:42:10.000,2.720652819,3.773264885
01/30/2018 21:44:10.000,2.720652819,3.744215965
01/30/2018 21:46:10.000,2.720652819,3.717031479
01/30/2018 21:48:10.000,2.720652819,3.691999435
01/30/2018 21:50:10.000,2.720652819,3.668842316
01/30/2018 21:52:10.000,2.720652819,3.647254944
01/30/2018 21:54:10.000,2.720652819,3.626868248
01/30/2018 21:56:10.000,2.720652819,3.607521057
01/30/2018 21:58:10.000,2.720652819,3.588935852
01/30/2018 22:00:10.000,2.720652819,3.571040154
01/30/2018 22:02:10.000,2.720652819,3.55381012
01/30/2018 22:04:10.000,2.720652819,3.537164688
01/30/2018 22:06:10.000,2.720652819,3.521217346
01/30/2018 22:08:10.000,2.720652819,3.505725861
01/30/2018 22:10:10.000,2.720652819,3.490751266
01/30/2018 22:12:10.000,2.720652819,3.476070404
01/30/2018 22:14:10.000,2.720652819,3.461538315
01/30/2018 22:16:10.000,2.720652819,3.446825981
01/30/2018 22:18:10.000,2.720652819,3.431326866
01/30/2018 22:20:10.000,2.720652819,3.414570808
01/30/2018 22:22:10.000,2.720652819,3.396386147
01/30/2018 22:24:10.000,2.720652819,3.376134872
01/30/2018 22:26:10.000,2.720652819,3.353671074
01/30/2018 22:28:10.000,2.720652819,3.327936172
01/30/2018 22:30:10.000,2.720652819,3.297700882
01/30/2018 22:32:10.000,2.720652819,3.261688232
01/30/2018 22:34:10.000,2.720652819,3.21838665
01/30/2018 22:36:10.000,2.720652819,3.162557602
01/30/2018 22:38:10.000,2.720652819,3.083744049
01/30/2018 22:40:10.000,2.720652819,2.999994278
01/30/2018 22:42:10.000,2.720652819,3.57942009
01/30/2018 22:44:10.000,2.720652819,3.619934082
01/30/2018 22:46:10.000,2.720652819,3.630843163
01/30/2018 22:48:10.000,0,3.630951881
01/30/2018 22:50:10.000,0.160675198,4.200195313
01/30/2018 22:52:10.000,0.308386922,4.200220108
01/30/2018 22:54:10.000,0.441738337,4.200226784
01/30/2018 22:56:10.000,0.563783526,4.200203896
01/30/2018 22:58:10.000,0.670713842,4.200152397
01/30/2018 23:00:10.000,0.778984249,4.223315239
01/30/2018 23:02:10.000,0.887665391,4.24848938
01/30/2018 23:04:10.000,0.996315002,4.2750597
01/30/2018 23:06:10.000,1.104992151,4.303167343
01/30/2018 23:08:10.000,1.21365428,4.332652092
01/30/2018 23:10:10.000,1.322316766,4.362998009
01/30/2018 23:12:10.000,1.430978894,4.394330025
01/30/2018 23:14:10.000,1.535936356,4.400143623
01/30/2018 23:16:10.000,1.632012606,4.400141716
01/30/2018 23:18:10.000,1.720576882,4.400121689
01/30/2018 23:20:10.000,1.802698851,4.400135994
01/30/2018 23:22:10.000,1.879226446,4.400121689
01/30/2018 23:24:10.000,1.950772882,4.400156975
01/30/2018 23:26:10.000,2.017846823,4.400120735
01/30/2018 23:28:10.000,2.080803871,4.400108337
01/30/2018 23:30:10.000,2.140003443,4.400109291
01/30/2018 23:32:10.000,2.195734978,4.400174141
01/30/2018 23:34:10.000,2.248198748,4.400129318
01/30/2018 23:36:10.000,2.297703266,4.400117874
01/30/2018 23:38:10.000,2.344381094,4.400073051
01/30/2018 23:40:10.000,2.388287783,4.400087357
01/30/2018 23:42:10.000,2.429592133,4.400118828
01/30/2018 23:44:10.000,2.468417406,4.400115013
01/30/2018 23:46:10.000,2.504869461,4.400115967
01/30/2018 23:48:10.000,2.539097071,4.400034904
01/30/2018 23:50:10.000,2.571231127,4.400094032
01/30/2018 23:52:10.000,2.601399183,4.400118828
01/30/2018 23:54:10.000,2.629725456,4.400055885
01/30/2018 23:56:10.000,2.656312704,4.40001297
01/30/2018 23:58:10.000,2.68123126,4.400044441
01/31/2018 00:00:10.000,2.704581022,4.400042534
01/31/2018 00:02:10.000,2.718365908,4.400039673
01/31/2018 00:04:10.000,2.718369961,4.302512169
01/31/2018 00:06:10.000,2.718369961,4.290694237
01/31/2018 00:08:10.000,2.718369961,4.287365913
01/31/2018 00:10:10.000,2.718369961,3.97641468
01/31/2018 00:12:10.000,2.718369961,3.934810638
01/31/2018 00:14:10.000,2.718369961,3.899713516
01/31/2018 00:16:10.000,2.718369961,3.866657257
01/31/2018 00:18:10.000,2.718369961,3.835111618
01/31/2018 00:20:10.000,2.718369961,3.804769516
01/31/2018 00:22:10.000,2.718369961,3.775025368
01/31/2018 00:24:10.000,2.718369961,3.74610424
01/31/2018 00:26:10.000,2.718369961,3.718822479
01/31/2018 00:28:10.000,2.718369961,3.693621635
01/31/2018 00:30:10.000,2.718369961,3.670445442
01/31/2018 00:32:10.000,2.718369961,3.648662567
01/31/2018 00:34:10.000,2.718369961,3.628252029
01/31/2018 00:36:10.000,2.718369961,3.608943939
01/31/2018 00:38:10.000,2.718369961,3.590631485
01/31/2018 00:40:10.000,2.718369961,3.572703362
01/31/2018 00:42:10.000,2.718369961,3.555269241
01/31/2018 00:44:10.000,2.718369961,3.538419724
01/31/2018 00:46:10.000,2.718369961,3.522349358
01/31/2018 00:48:10.000,2.718369961,3.5067873
01/31/2018 00:50:10.000,2.718369961,3.491984367
01/31/2018 00:52:10.000,2.718369961,3.477082253
01/31/2018 00:54:10.000,2.718369961,3.462363243
01/31/2018 00:56:10.000,2.718369961,3.447338104
01/31/2018 00:58:10.000,2.718369961,3.431818962
01/31/2018 01:00:10.000,2.718369961,3.415513992
01/31/2018 01:02:10.000,2.718369961,3.39778614
01/31/2018 01:04:10.000,2.718369961,3.378050804
01/31/2018 01:06:10.000,2.718369961,3.355924606
01/31/2018 01:08:10.000,2.718369961,3.330499649
01/31/2018 01:10:10.000,2.718369961,3.30080986
01/31/2018 01:12:10.000,2.718369961,3.265352249
01/31/2018 01:14:10.000,2.718369961,3.222414017
01/31/2018 01:16:10.000,2.718369961,3.166857719
01/31/2018 01:18:10.000,2.718369961,3.088104248
01/31/2018 01:20:10.000,2.718369961,2.999999046
01/31/2018 01:22:10.000,2.718369961,3.577757835
01/31/2018 01:24:10.000,2.718369961,3.618293762
01/31/2018 01:26:10.000,2.718369961,3.629232407
01/31/2018 01:28:10.000,0,3.629566193
01/31/2018 01:30:10.000,0.160939947,4.200249672
01/31/2018 01:32:10.000,0.309253812,4.20018959
01/31/2018 01:34:10.000,0.44319281,4.200240135
01/31/2018 01:36:10.000,0.565677941,4.200169563
01/31/2018 01:38:10.000,0.676132917,4.200171471
01/31/2018 01:40:10.000,0.784427226,4.223667145
01/31/2018 01:42:10.000,0.893094838,4.249295235
01/31/2018 01:44:10.000,1.001754642,4.275942802
01/31/2018 01:46:10.000,1.110419035,4.30428791
01/31/2018 01:48:10.000,1.219087481,4.333804131
01/31/2018 01:50:10.000,1.327747107,4.364502907
01/31/2018 01:52:10.000,1.43640852,4.395946503
01/31/2018 01:54:10.000,1.540922999,4.400165558
01/31/2018 01:56:10.000,1.636485219,4.400126457
01/31/2018 01:58:10.000,1.724498153,4.400114059
01/31/2018 02:00:10.000,1.80608952,4.400170326
01/31/2018 02:02:10.000,1.882117987,4.400136948
01/31/2018 02:04:10.000,1.953221917,4.400112152
01/31/2018 02:06:10.000,2.019851923,4.400145531
01/31/2018 02:08:10.000,2.082432985,4.400118828
01/31/2018 02:10:10.000,2.141346693,4.400103569
01/31/2018 02:12:10.000,2.196822643,4.40010643
01/31/2018 02:14:10.000,2.249058962,4.400128365
01/31/2018 02:16:10.000,2.298258543,4.400026321
01/31/2018 02:18:10.000,2.344672441,4.400101662
01/31/2018 02:20:10.000,2.388400793,4.400086403
01/31/2018 02:22:10.000,2.429554701,4.400131226
01/31/2018 02:24:10.000,2.468269825,4.400078773
01/31/2018 02:26:10.000,2.504655123,4.400125504
01/31/2018 02:28:10.000,2.538833618,4.400033951
01/31/2018 02:30:10.000,2.570936203,4.400020599
01/31/2018 02:32:10.000,2.601072311,4.400067329
01/31/2018 02:34:10.000,2.629347563,4.40007782
01/31/2018 02:36:10.000,2.655889034,4.400062561
01/31/2018 02:38:10.000,2.680802822,4.40009594
01/31/2018 02:40:10.000,2.704144001,4.400036812
01/31/2018 02:42:10.000,2.71739459,4.400075912
01/31/2018 02:44:10.000,2.71739459,4.301940918
01/31/2018 02:46:10.000,2.71739459,4.28993988
01/31/2018 02:48:10.000,2.71739459,4.286597252
01/31/2018 02:50:10.000,2.71739459,3.973985672
01/31/2018 02:52:10.000,2.71739459,3.932125092
01/31/2018 02:54:10.000,2.71739459,3.896776199
01/31/2018 02:56:10.000,2.71739459,3.863487244
01/31/2018 02:58:10.000,2.71739459,3.832151413
01/31/2018 03:00:10.000,2.71739459,3.802101135
01/31/2018 03:02:10.000,2.71739459,3.772254944
01/31/2018 03:04:10.000,2.71739459,3.743213654
01/31/2018 03:06:10.000,2.71739459,3.71608448
01/31/2018 03:08:10.000,2.71739459,3.691123009
01/31/2018 03:10:10.000,2.71739459,3.66810894
01/31/2018 03:12:10.000,2.71739459,3.646489143
01/31/2018 03:14:10.000,2.71739459,3.62616539
01/31/2018 03:16:10.000,2.71739459,3.606846809
01/31/2018 03:18:10.000,2.71739459,3.588564873
01/31/2018 03:20:10.000,2.71739459,3.570952415
01/31/2018 03:22:10.000,2.71739459,3.554046631
01/31/2018 03:24:10.000,2.71739459,3.537708282
01/31/2018 03:26:10.000,2.71739459,3.521775246
01/31/2018 03:28:10.000,2.71739459,3.506427765
01/31/2018 03:30:10.000,2.71739459,3.491816521
01/31/2018 03:32:10.000,2.71739459,3.477287292
01/31/2018 03:34:10.000,2.71739459,3.462667465
01/31/2018 03:36:10.000,2.71739459,3.447940826
01/31/2018 03:38:10.000,2.71739459,3.432700157
01/31/2018 03:40:10.000,2.71739459,3.415975571
01/31/2018 03:42:10.000,2.71739459,3.398039818
01/31/2018 03:44:10.000,2.71739459,3.378482819
01/31/2018 03:46:10.000,2.71739459,3.356162071
01/31/2018 03:48:10.000,2.71739459,3.330321312
01/31/2018 03:50:10.000,2.71739459,3.300011635
01/31/2018 03:52:10.000,2.71739459,3.264823914
01/31/2018 03:54:10.000,2.71739459,3.222571373
01/31/2018 03:56:10.000,2.71739459,3.166676521
01/31/2018 03:58:10.000,2.71739459,3.086987495
01/31/2018 04:00:10.000,2.71739459,2.999999046
01/31/2018 04:02:10.000,2.71739459,3.576476097
01/31/2018 04:04:10.000,2.71739459,3.616987228
01/31/2018 04:06:10.000,2.71739459,3.627960205
01/31/2018 04:08:10.000,0,3.627886772
01/31/2018 04:10:10.000,0.161081672,4.200232506
01/31/2018 04:12:10.000,0.309815794,4.200201988
01/31/2018 04:14:10.000,0.444203466,4.200183868
01/31/2018 04:16:10.000,0.56722647,4.20018959
01/31/2018 04:18:10.000,0.680655062,4.200140953
01/31/2018 04:20:10.000,0.684627056,4.200183868
01/31/2018 04:22:10.000,0.792908907,4.22354126
01/31/2018 04:24:10.000,0.901569664,4.249056816
01/31/2018 04:26:10.000,1.010251045,4.276080132
01/31/2018 04:28:10.000,1.118910074,4.304528236
01/31/2018 04:30:10.000,1.227572918,4.334011078
01/31/2018 04:32:10.000,1.336243749,4.364645958
01/31/2018 04:34:10.000,1.444908977,4.396397591
01/31/2018 04:36:10.000,1.549265027,4.40015316
01/31/2018 04:38:10.000,1.644708037,4.400194168
01/31/2018 04:40:10.000,1.732616067,4.400158882
01/31/2018 04:42:10.000,1.81412065,4.400096893
01/31/2018 04:44:10.000,1.890002131,4.400138855
01/31/2018 04:46:10.000,1.960945487,4.400119781
01/31/2018 04:48:10.000,2.027403831,4.400081635
01/31/2018 04:50:10.000,2.089822054,4.400082588
01/31/2018 04:52:10.000,2.148512602,4.400081635
01/31/2018 04:54:10.000,2.203747749,4.400066376
01/31/2018 04:56:10.000,2.255692482,4.400118828
01/31/2018 04:58:10.000,2.304569721,4.400097847
01/31/2018 05:00:10.000,2.350622654,4.400071144
01/31/2018 05:02:10.000,2.394026995,4.400047302
01/31/2018 05:04:10.000,2.434880495,4.40011692
01/31/2018 05:06:10.000,2.473289728,4.400065422
01/31/2018 05:08:10.000,2.509380579,4.40008831
01/31/2018 05:10:10.000,2.543289661,4.400086403
01/31/2018 05:12:10.000,2.575113297,4.399983406
01/31/2018 05:14:10.000,2.6049788,4.40010643
01/31/2018 05:16:10.000,2.633033514,4.400053978
01/31/2018 05:18:10.000,2.659404755,4.400020599
01/31/2018 05:20:10.000,2.684179068,4.400096893
01/31/2018 05:22:10.000,2.707410574,4.400064468
01/31/2018 05:24:10.000,2.718966722,4.40007019
01/31/2018 05:26:10.000,2.718968153,4.302051544
01/31/2018 05:28:10.000,2.718968153,4.290122032
01/31/2018 05:30:10.000,2.718968153,4.286767006
01/31/2018 05:32:10.000,2.718968153,3.974270821
01/31/2018 05:34:10.000,2.718968153,3.932362556
01/31/2018 05:36:10.000,2.718968153,3.897134781
01/31/2018 05:38:10.000,2.718968153,3.86386776
01/31/2018 05:40:10.000,2.718968153,3.83264637
01/31/2018 05:42:10.000,2.718968153,3.802536011
01/31/2018 05:44:10.000,2.718968153,3.772982597
01/31/2018 05:46:10.000,2.718968153,3.743821144
01/31/2018 05:48:10.000,2.718968153,3.716467857
01/31/2018 05:50:10.000,2.718968153,3.691412926
01/31/2018 05:52:10.000,2.718968153,3.668418884
01/31/2018 05:54:10.000,2.718968153,3.646853447
01/31/2018 05:56:10.000,2.718968153,3.626691818
01/31/2018 05:58:10.000,2.718968153,3.607146263
01/31/2018 06:00:10.000,2.718968153,3.588312149
01/31/2018 06:02:10.000,2.718968153,3.570602417
01/31/2018 06:04:10.000,2.718968153,3.553570747
01/31/2018 06:06:10.000,2.718968153,3.537151337
01/31/2018 06:08:10.000,2.718968153,3.520921707
01/31/2018 06:10:10.000,2.718968153,3.505234718
01/31/2018 06:12:10.000,2.718968153,3.490274429
01/31/2018 06:14:10.000,2.718968153,3.475800514
01/31/2018 06:16:10.000,2.718968153,3.46100235
01/31/2018 06:18:10.000,2.718968153,3.445906639
01/31/2018 06:20:10.000,2.718968153,3.43055439
01/31/2018 06:22:10.000,2.718968153,3.414542198
01/31/2018 06:24:10.000,2.718968153,3.396496773
01/31/2018 06:26:10.000,2.718968153,3.376083374
01/31/2018 06:28:10.000,2.718968153,3.35323143
01/31/2018 06:30:10.000,2.718968153,3.327213287
01/31/2018 06:32:10.000,2.718968153,3.297151566
01/31/2018 06:34:10.000,2.718968153,3.262010574
01/31/2018 06:36:10.000,2.718968153,3.2191782
01/31/2018 06:38:10.000,2.718968153,3.16253376
01/31/2018 06:40:10.000,2.718968153,3.081585884
01/31/2018 06:42:10.000,2.718968153,2.999995232
01/31/2018 06:44:10.000,2.718968153,3.577611923
01/31/2018 06:46:10.000,2.718968153,3.618332863
01/31/2018 06:48:10.000,2.718968153,3.629380226
01/31/2018 06:50:10.000,0,3.629566193
01/31/2018 06:52:10.000,0.160906598,4.200191498
01/31/2018 06:54:10.000,0.309225976,4.20026207
01/31/2018 06:56:10.000,0.443139076,4.200231552
01/31/2018 06:58:10.000,0.56563437,4.200157166
01/31/2018 07:00:10.000,0.678451836,4.200161934
01/31/2018 07:02:10.000,0.786719084,4.22330761
01/31/2018 07:04:10.000,0.895404398,4.248660088
01/31/2018 07:06:10.000,1.004070759,4.275355339
01/31/2018 07:08:10.000,1.112718701,4.303593636
01/31/2018 07:10:10.000,1.221387863,4.333101273
01/31/2018 07:12:10.000,1.330053091,4.36356163
01/31/2018 07:14:10.000,1.438717365,4.395190239
01/31/2018 07:16:10.000,1.543434978,4.400159836
01/31/2018 07:18:10.000,1.639201164,4.40019989
01/31/2018 07:20:10.000,1.727466822,4.400147438
01/31/2018 07:22:10.000,1.809202313,4.40011692
01/31/2018 07:24:10.000,1.885251045,4.40013504
01/31/2018 07:26:10.000,1.956325173,4.400178909
01/31/2018 07:28:10.000,2.022972822,4.400139809
01/31/2018 07:30:10.000,2.085587025,4.400174141
01/31/2018 07:32:10.000,2.144483805,4.400099754
01/31/2018 07:34:10.000,2.199908495,4.400073051
01/31/2018 07:36:10.000,2.25206399,4.400099754
01/31/2018 07:38:10.000,2.301129818,4.400064468
01/31/2018 07:40:10.000,2.347336531,4.400063515
01/31/2018 07:42:10.000,2.390919924,4.400080681
01/31/2018 07:44:10.000,2.431965351,4.400112152
01/31/2018 07:46:10.000,2.470545053,4.400096893
01/31/2018 07:48:10.000,2.506798506,4.400074959
01/31/2018 07:50:10.000,2.540857792,4.400094986
01/31/2018 07:52:10.000,2.572839975,4.400046349
01/31/2018 07:54:10.000,2.602855921,4.400032043
01/31/2018 07:56:10.000,2.631031513,4.400067329
01/31/2018 07:58:10.000,2.657497406,4.400043488
01/31/2018 08:00:10.000,2.682356834,4.400085449
01/31/2018 08:02:10.000,2.705677032,4.40007019
01/31/2018 08:04:10.000,2.718372345,4.400084496
01/31/2018 08:06:10.000,2.718372345,4.302752495
01/31/2018 08:08:10.000,2.718372345,4.290962219
01/31/2018 08:10:10.000,2.718372345,4.287648201
01/31/2018 08:12:10.000,2.718372345,3.977025032
01/31/2018 08:14:10.000,2.718372345,3.935716629
01/31/2018 08:16:10.000,2.718372345,3.900622368
01/31/2018 08:18:10.000,2.718372345,3.867440224
01/31/2018 08:20:10.000,2.718372345,3.835917473
01/31/2018 08:22:10.000,2.718372345,3.805716515
01/31/2018 08:24:10.000,2.718372345,3.776186943
01/31/2018 08:26:10.000,2.718372345,3.74703598
01/31/2018 08:28:10.000,2.718372345,3.719540596
01/31/2018 08:30:10.000,2.718372345,3.694295883
01/31/2018 08:32:10.000,2.718372345,3.671510696
01/31/2018 08:34:10.000,2.718372345,3.649947166
01/31/2018 08:36:10.000,2.718372345,3.629426003
01/31/2018 08:38:10.000,2.718372345,3.609811783
01/31/2018 08:40:10.000,2.718372345,3.591050148
01/31/2018 08:42:10.000,2.718372345,3.573092461
01/31/2018 08:44:10.000,2.718372345,3.55583477
01/31/2018 08:46:10.000,2.718372345,3.539130211
01/31/2018 08:48:10.000,2.718372345,3.522985458
01/31/2018 08:50:10.000,2.718372345,3.507536888
01/31/2018 08:52:10.000,2.718372345,3.492409706
01/31/2018 08:54:10.000,2.718372345,3.477645874
01/31/2018 08:56:10.000,2.718372345,3.462947845
01/31/2018 08:58:10.000,2.718372345,3.447896004
01/31/2018 09:00:10.000,2.718372345,3.432222366
01/31/2018 09:02:10.000,2.718372345,3.415517807
01/31/2018 09:04:10.000,2.718372345,3.397428513
01/31/2018 09:06:10.000,2.718372345,3.377398491
01/31/2018 09:08:10.000,2.718372345,3.35474205
01/31/2018 09:10:10.000,2.718372345,3.328619957
01/31/2018 09:12:10.000,2.718372345,3.298510551
01/31/2018 09:14:10.000,2.718372345,3.264027596
01/31/2018 09:16:10.000,2.718372345,3.221146584
01/31/2018 09:18:10.000,2.718372345,3.164120674
01/31/2018 09:20:10.000,2.718372345,3.083301544
01/31/2018 09:22:10.000,2.718372345,2.999999046
01/31/2018 09:24:10.000,2.718372345,3.577896118
01/31/2018 09:26:10.000,2.718372345,3.618695259
01/31/2018 09:28:10.000,2.718372345,3.629714012
01/31/2018 09:30:10.000,0,3.629565239
01/31/2018 09:32:10.000,0.160723463,4.200161934
01/31/2018 09:34:10.000,0.308562487,4.200211525
01/31/2018 09:36:10.000,0.442051858,4.200237274
01/31/2018 09:38:10.000,0.564157724,4.200158119
01/31/2018 09:40:10.000,0.671305656,4.200152397
01/31/2018 09:42:10.000,0.779608965,4.223358154
01/31/2018 09:44:10.000,0.888265312,4.24872303
01/31/2018 09:46:10.000,0.996940851,4.275290489
01/31/2018 09:48:10.000,1.10559535,4.303336143
01/31/2018 09:50:10.000,1.21426332,4.332550049
01/31/2018 09:52:10.000,1.322921157,4.362985611
01/31/2018 09:54:10.000,1.431593418,4.394394875
01/31/2018 09:56:10.000,1.536530852,4.400185585
01/31/2018 09:58:10.000,1.632560015,4.400201797
01/31/2018 10:00:10.000,1.721027613,4.400128365
01/31/2018 10:02:10.000,1.802953959,4.400133133
01/31/2018 10:04:10.000,1.879239798,4.40012455
01/31/2018 10:06:10.000,1.950556278,4.400107384
01/31/2018 10:08:10.000,2.0173738,4.40010643
01/31/2018 10:10:10.000,2.080108643,4.400109291
01/31/2018 10:12:10.000,2.139118433,4.400162697
01/31/2018 10:14:10.000,2.194629669,4.400113106
01/31/2018 10:16:10.000,2.246858358,4.400140762
01/31/2018 10:18:10.000,2.295998096,4.400047302
01/31/2018 10:20:10.000,2.342227697,4.400009155
01/31/2018 10:22:10.000,2.385790348,4.400125504
01/31/2018 10:24:10.000,2.426852703,4.400151253
01/31/2018 10:26:10.000,2.465494156,4.400112152
01/31/2018 10:28:10.000,2.501808405,4.400119781
01/31/2018 10:30:10.000,2.53592515,4.40003109
01/31/2018 10:32:10.000,2.567952871,4.400025368
01/31/2018 10:34:10.000,2.598022938,4.400103569
01/31/2018 10:36:10.000,2.626254082,4.400058746
01/31/2018 10:38:10.000,2.652761698,4.400009155
01/31/2018 10:40:10.000,2.677654028,4.400040627
01/31/2018 10:42:10.000,2.70103097,4.400052071
01/31/2018 10:44:10.000,2.715468407,4.400110245
01/31/2018 10:46:10.000,2.715470076,4.302557945
01/31/2018 10:48:10.000,2.715470076,4.29076767
01/31/2018 10:50:10.000,2.715470076,4.287419319
01/31/2018 10:52:10.000,2.715470076,3.975986481
01/31/2018 10:54:10.000,2.715470076,3.934884071
01/31/2018 10:56:10.000,2.715470076,3.900223732
01/31/2018 10:58:10.000,2.715470076,3.86729908
01/31/2018 11:00:10.000,2.715470076,3.835993767
01/31/2018 11:02:10.000,2.715470076,3.805950165
01/31/2018 11:04:10.000,2.715470076,3.776078224
01/31/2018 11:06:10.000,2.715470076,3.746972084
01/31/2018 11:08:10.000,2.715470076,3.719462395
01/31/2018 11:10:10.000,2.715470076,3.694509506
01/31/2018 11:12:10.000,2.715470076,3.671461105
01/31/2018 11:14:10.000,2.715470076,3.649838448
01/31/2018 11:16:10.000,2.715470076,3.629523277
01/31/2018 11:18:10.000,2.715470076,3.610159874
01/31/2018 11:20:10.000,2.715470076,3.591506958
01/31/2018 11:22:10.000,2.715470076,3.573579788
01/31/2018 11:24:10.000,2.715470076,3.556268692
01/31/2018 11:26:10.000,2.715470076,3.539422989
01/31/2018 11:28:10.000,2.715470076,3.523165703
01/31/2018 11:30:10.000,2.715470076,3.507574081
01/31/2018 11:32:10.000,2.715470076,3.492480278
01/31/2018 11:34:10.000,2.715470076,3.477636337
01/31/2018 11:36:10.000,2.715470076,3.462932587
01/31/2018 11:38:10.000,2.715470076,3.447927475
01/31/2018 11:40:10.000,2.715470076,3.432335854
01/31/2018 11:42:10.000,2.715470076,3.415894508
01/31/2018 11:44:10.000,2.715470076,3.397759438
01/31/2018 11:46:10.000,2.715470076,3.377774239
01/31/2018 11:48:10.000,2.715470076,3.354859352
01/31/2018 11:50:10.000,2.715470076,3.328842163
01/31/2018 11:52:10.000,2.715470076,3.299132347
01/31/2018 11:54:10.000,2.715470076,3.265022278
01/31/2018 11:56:10.000,2.715470076,3.222403526
01/31/2018 11:58:10.000,2.715470076,3.165864944
01/31/2018 12:00:10.000,2.715470076,3.085014343
01/31/2018 12:02:10.000,2.715470076,2.999993324
01/31/2018 12:04:10.000,2.715470076,3.576398849
01/31/2018 12:06:10.000,2.715470076,3.617226601
01/31/2018 12:08:10.000,2.715470076,3.628311157
01/31/2018 12:10:10.000,0,3.628219604
01/31/2018 12:12:10.000,0.160826206,4.200224876
01/31/2018 12:14:10.000,0.309035212,4.200247765
01/31/2018 12:16:10.000,0.442974597,4.200178146
01/31/2018 12:18:10.000,0.56550318,4.200209618
01/31/2018 12:20:10.000,0.678480923,4.20018959
01/31/2018 12:22:10.000,0.786785364,4.223100662
01/31/2018 12:24:10.000,0.895449042,4.248555183
01/31/2018 12:26:10.000,1.004105926,4.275465965
01/31/2018 12:28:10.000,1.112765908,4.30399704
01/31/2018 12:30:10.000,1.221429825,4.33373642
01/31/2018 12:32:10.000,1.330103755,4.364033699
01/31/2018 12:34:10.000,1.438765645,4.395299911
01/31/2018 12:36:10.000,1.543492675,4.400158882
01/31/2018 12:38:10.000,1.639315248,4.400201797
01/31/2018 12:40:10.000,1.727540016,4.400176048
01/31/2018 12:42:10.000,1.809268475,4.400195122
01/31/2018 12:44:10.000,1.885375142,4.400126457
01/31/2018 12:46:10.000,1.956460238,4.400143623
01/31/2018 12:48:10.000,2.023035765,4.40011692
01/31/2018 12:50:10.000,2.085527897,4.400084496
01/31/2018 12:52:10.000,2.144323111,4.400104523
01/31/2018 12:54:10.000,2.199682713,4.400177002
01/31/2018 12:56:10.000,2.251805305,4.400145531
01/31/2018 12:58:10.000,2.300813198,4.400159836
01/31/2018 13:00:10.000,2.346875906,4.400089264
01/31/2018 13:02:10.000,2.390222788,4.400115013
01/31/2018 13:04:10.000,2.4310987,4.400084496
01/31/2018 13:06:10.000,2.469573975,4.400161743
01/31/2018 13:08:10.000,2.505719662,4.400094986
01/31/2018 13:10:10.000,2.539639473,4.400039673
01/31/2018 13:12:10.000,2.57281661,4.400073051
01/31/2018 13:14:10.000,2.604489326,4.400064468
01/31/2018 13:16:10.000,2.633312225,4.400121689
01/31/2018 13:18:10.000,2.659835577,4.400060654
01/31/2018 13:20:10.000,2.684463739,4.400027275
01/31/2018 13:22:10.000,2.707451105,4.40001297
01/31/2018 13:24:10.000,2.715250254,4.400078773
01/31/2018 13:26:10.000,2.715252399,4.302108765
01/31/2018 13:28:10.000,2.715252399,4.290268898
01/31/2018 13:30:10.000,2.715252399,4.286997795
01/31/2018 13:32:10.000,2.715252399,3.973637581
01/31/2018 13:34:10.000,2.715252399,3.932405472
01/31/2018 13:36:10.000,2.715252399,3.897733688
01/31/2018 13:38:10.000,2.715252399,3.864915848
01/31/2018 13:40:10.000,2.715252399,3.833971024
01/31/2018 13:42:10.000,2.715252399,3.803858757
01/31/2018 13:44:10.000,2.715252399,3.773861885
01/31/2018 13:46:10.000,2.715252399,3.744677544
01/31/2018 13:48:10.000,2.715252399,3.717428207
01/31/2018 13:50:10.000,2.715252399,3.692315102
01/31/2018 13:52:10.000,2.715252399,3.669088364
01/31/2018 13:54:10.000,2.715252399,3.64750576
01/31/2018 13:56:10.000,2.715252399,3.627317429
01/31/2018 13:58:10.000,2.715252399,3.608161926
01/31/2018 14:00:10.000,2.715252399,3.5896101
01/31/2018 14:02:10.000,2.715252399,3.5717659
01/31/2018 14:04:10.000,2.715252399,3.554439545
01/31/2018 14:06:10.000,2.715252399,3.537846565
01/31/2018 14:08:10.000,2.715252399,3.521979332
01/31/2018 14:10:10.000,2.715252399,3.506597519
01/31/2018 14:12:10.000,2.715252399,3.491744995
01/31/2018 14:14:10.000,2.715252399,3.477298737
01/31/2018 14:16:10.000,2.715252399,3.462673187
01/31/2018 14:18:10.000,2.715252399,3.447772026
01/31/2018 14:20:10.000,2.715252399,3.432082176
01/31/2018 14:22:10.000,2.715252399,3.415424347
01/31/2018 14:24:10.000,2.715252399,3.397451401
01/31/2018 14:26:10.000,2.715252399,3.377327919
01/31/2018 14:28:10.000,2.715252399,3.35432148
01/31/2018 14:30:10.000,2.715252399,3.328421593
01/31/2018 14:32:10.000,2.715252399,3.298901558
01/31/2018 14:34:10.000,2.715252399,3.26447773
01/31/2018 14:36:10.000,2.715252399,3.221241951
01/31/2018 14:38:10.000,2.715252399,3.163998604
01/31/2018 14:40:10.000,2.715252399,3.082029343
01/31/2018 14:42:10.000,2.715252399,2.999997139
01/31/2018 14:44:10.000,2.715252399,3.576073647
01/31/2018 14:46:10.000,2.715252399,3.616934776
01/31/2018 14:48:10.000,2.715252399,3.628042221
01/31/2018 14:50:10.000,0,3.628499031
01/31/2018 14:52:10.000,0.16094926,4.200248718
01/31/2018 14:54:10.000,0.309286952,4.200204849
01/31/2018 14:56:10.000,0.443244249,4.20018959
01/31/2018 14:58:10.000,0.565753579,4.200195313
01/31/2018 15:00:10.000,0.67769295,4.200175285
01/31/2018 15:02:10.000,0.785988331,4.223431587
01/31/2018 15:04:10.000,0.894655645,4.248734474
01/31/2018 15:06:10.000,1.003314853,4.275258064
01/31/2018 15:08:10.000,1.111977458,4.303403854
01/31/2018 15:10:10.000,1.220656872,4.332839012
01/31/2018 15:12:10.000,1.329305768,4.363311768
01/31/2018 15:14:10.000,1.437986374,4.394730568
01/31/2018 15:16:10.000,1.542824864,4.400219917
01/31/2018 15:18:10.000,1.638703465,4.400120735
01/31/2018 15:20:10.000,1.72700119,4.40013504
01/31/2018 15:22:10.000,1.808734894,4.400159836
01/31/2018 15:24:10.000,1.884818554,4.400162697
01/31/2018 15:26:10.000,1.955906034,4.400100708
01/31/2018 15:28:10.000,2.022582054,4.400108337
01/31/2018 15:30:10.000,2.08520174,4.400112152
01/31/2018 15:32:10.000,2.144061565,4.400090218
01/31/2018 15:34:10.000,2.199439526,4.400053978
01/31/2018 15:36:10.000,2.251575232,4.400100708
01/31/2018 15:38:10.000,2.300639391,4.400078773
01/31/2018 15:40:10.000,2.346769571,4.400074005
01/31/2018 15:42:10.000,2.390149117,4.40007019
01/31/2018 15:44:10.000,2.430984974,4.400103569
01/31/2018 15:46:10.000,2.469421864,4.400038719
01/31/2018 15:48:10.000,2.505555153,4.400126457
01/31/2018 15:50:10.000,2.539474249,4.400061607
01/31/2018 15:52:10.000,2.571288824,4.40009594
01/31/2018 15:54:10.000,2.601148844,4.400145531
01/31/2018 15:56:10.000,2.629191875,4.400089264
01/31/2018 15:58:10.000,2.655524015,4.400037766
01/31/2018 16:00:10.000,2.680234671,4.400120735
01/31/2018 16:02:10.000,2.703418493,4.400098801
01/31/2018 16:04:10.000,2.714919806,4.400119781
01/31/2018 16:06:10.000,2.714919806,4.302155495
01/31/2018 16:08:10.000,2.714919806,4.290295601
01/31/2018 16:10:10.000,2.714919806,4.286923409
01/31/2018 16:12:10.000,2.714919806,3.973864555
01/31/2018 16:14:10.000,2.714919806,3.931858063
01/31/2018 16:16:10.000,2.714919806,3.897491455
01/31/2018 16:18:10.000,2.714919806,3.865052223
01/31/2018 16:20:10.000,2.714919806,3.834191322
01/31/2018 16:22:10.000,2.714919806,3.804218292
01/31/2018 16:24:10.000,2.714919806,3.774447441
01/31/2018 16:26:10.000,2.714919806,3.745391846
01/31/2018 16:28:10.000,2.714919806,3.718357086
01/31/2018 16:30:10.000,2.714919806,3.6935215
01/31/2018 16:32:10.000,2.714919806,3.670567513
01/31/2018 16:34:10.000,2.714919806,3.648908615
01/31/2018 16:36:10.000,2.714919806,3.628428459
01/31/2018 16:38:10.000,2.714919806,3.609172821
01/31/2018 16:40:10.000,2.714919806,3.590760231
01/31/2018 16:42:10.000,2.714919806,3.573049545
01/31/2018 16:44:10.000,2.714919806,3.555914879
01/31/2018 16:46:10.000,2.714919806,3.539193153
01/31/2018 16:48:10.000,2.714919806,3.523105621
01/31/2018 16:50:10.000,2.714919806,3.50739193
01/31/2018 16:52:10.000,2.714919806,3.492477417
01/31/2018 16:54:10.000,2.714919806,3.477967262
01/31/2018 16:56:10.000,2.714919806,3.463135719
01/31/2018 16:58:10.000,2.714919806,3.448174477
01/31/2018 17:00:10.000,2.714919806,3.432360649
01/31/2018 17:02:10.000,2.714919806,3.415707588
01/31/2018 17:04:10.000,2.714919806,3.397619247
01/31/2018 17:06:10.000,2.714919806,3.377533913
01/31/2018 17:08:10.000,2.714919806,3.354272842
01/31/2018 17:10:10.000,2.714919806,3.328269958
01/31/2018 17:12:10.000,2.714919806,3.298834801
01/31/2018 17:14:10.000,2.714919806,3.264163971
01/31/2018 17:16:10.000,2.714919806,3.220788956
01/31/2018 17:18:10.000,2.714919806,3.163002968
01/31/2018 17:20:10.000,2.714919806,3.08006382
01/31/2018 17:22:10.000,2.714919806,2.999993324
01/31/2018 17:24:10.000,2.714919806,3.576283455
01/31/2018 17:26:10.000,2.714919806,3.617238045
01/31/2018 17:28:10.000,2.714919806,3.628321648
01/31/2018 17:30:10.000,0,3.62818718
01/31/2018 17:32:10.000,0.160782248,4.200224876
01/31/2018 17:34:10.000,0.308783054,4.200220108
01/31/2018 17:36:10.000,0.442330569,4.200234413
01/31/2018 17:38:10.000,0.5644961,4.200180054
01/31/2018 17:40:10.000,0.674842179,4.200188637
01/31/2018 17:42:10.000,0.783129096,4.223259926
01/31/2018 17:44:10.000,0.891794682,4.248555183
01/31/2018 17:46:10.000,1.000463128,4.275377274
01/31/2018 17:48:10.000,1.109128475,4.303609848
01/31/2018 17:50:10.000,1.217801332,4.333171844
01/31/2018 17:52:10.000,1.326461434,4.363384247
01/31/2018 17:54:10.000,1.435126185,4.394777298
01/31/2018 17:56:10.000,1.53997612,4.400141716
01/31/2018 17:58:10.000,1.635851502,4.400159836
01/31/2018 18:00:10.000,1.724083066,4.400090218
01/31/2018 18:02:10.000,1.805778623,4.400107384
01/31/2018 18:04:10.000,1.881840348,4.40014267
01/31/2018 18:06:10.000,1.952932715,4.400074005
01/31/2018 18:08:10.000,2.019549847,4.400063515
01/31/2018 18:10:10.000,2.082108974,4.400075912
01/31/2018 18:12:10.000,2.140939474,4.400058746
01/31/2018 18:14:10.000,2.196313858,4.400128365
01/31/2018 18:16:10.000,2.248436451,4.400132179
01/31/2018 18:18:10.000,2.297501802,4.400092125
01/31/2018 18:20:10.000,2.343672991,4.400100708
01/31/2018 18:22:10.000,2.387121201,4.400065422
01/31/2018 18:24:10.000,2.427993059,4.400010109
01/31/2018 18:26:10.000,2.46650219,4.400087357
01/31/2018 18:28:10.000,2.502728224,4.400086403
01/31/2018 18:30:10.000,2.536767483,4.400089264
01/31/2018 18:32:10.000,2.568746805,4.400072098
01/31/2018 18:34:10.000,2.598763227,4.400109291
01/31/2018 18:36:10.000,2.626942158,4.400025368
01/31/2018 18:38:10.000,2.653401136,4.400055885
01/31/2018 18:40:10.000,2.67822051,4.400089264
01/31/2018 18:42:10.000,2.701494694,4.400016785
01/31/2018 18:44:10.000,2.713892698,4.400019646
01/31/2018 18:46:10.000,2.713892698,4.302314758
01/31/2018 18:48:10.000,2.713892698,4.290447235
01/31/2018 18:50:10.000,2.713892698,4.287138939
01/31/2018 18:52:10.000,2.713892698,3.975708961
01/31/2018 18:54:10.000,2.713892698,3.933722496
01/31/2018 18:56:10.000,2.713892698,3.898444176
01/31/2018 18:58:10.000,2.713892698,3.865839958
01/31/2018 19:00:10.000,2.713892698,3.835067749
01/31/2018 19:02:10.000,2.713892698,3.805400848
01/31/2018 19:04:10.000,2.713892698,3.775817871
01/31/2018 19:06:10.000,2.713892698,3.746600151
01/31/2018 19:08:10.000,2.713892698,3.719244003
01/31/2018 19:10:10.000,2.713892698,3.694169998
01/31/2018 19:12:10.000,2.713892698,3.671192169
01/31/2018 19:14:10.000,2.713892698,3.649744034
01/31/2018 19:16:10.000,2.713892698,3.629300117
01/31/2018 19:18:10.000,2.713892698,3.610041618
01/31/2018 19:20:10.000,2.713892698,3.591491699
01/31/2018 19:22:10.000,2.713892698,3.573803902
01/31/2018 19:24:10.000,2.713892698,3.556461334
01/31/2018 19:26:10.000,2.713892698,3.539859772
01/31/2018 19:28:10.000,2.713892698,3.523731232
01/31/2018 19:30:10.000,2.713892698,3.508038521
01/31/2018 19:32:10.000,2.713892698,3.492803574
01/31/2018 19:34:10.000,2.713892698,3.477879524
01/31/2018 19:36:10.000,2.713892698,3.463043213
01/31/2018 19:38:10.000,2.713892698,3.448186874
01/31/2018 19:40:10.000,2.713892698,3.432668686
01/31/2018 19:42:10.000,2.713892698,3.415875435
01/31/2018 19:44:10.000,2.713892698,3.397464752
01/31/2018 19:46:10.000,2.713892698,3.377291679
01/31/2018 19:48:10.000,2.713892698,3.354152679
01/31/2018 19:50:10.000,2.713892698,3.328057289
01/31/2018 19:52:10.000,2.713892698,3.298810005
01/31/2018 19:54:10.000,2.713892698,3.264022827
01/31/2018 19:56:10.000,2.713892698,3.220094681
01/31/2018 19:58:10.000,2.713892698,3.161616325
01/31/2018 20:00:10.000,2.713892698,3.078687668
01/31/2018 20:02:10.000,2.713892698,2.999999046
01/31/2018 20:04:10.000,2.713892698,3.576443672
01/31/2018 20:06:10.000,2.713892698,3.617506981
01/31/2018 20:08:10.000,2.713892698,3.628613472
01/31/2018 20:10:10.000,0,3.62860775
01/31/2018 20:12:10.000,0.160681143,4.200237274
01/31/2018 20:14:10.000,0.30827716,4.200240135
01/31/2018 20:16:10.000,0.441446245,4.200205803
01/31/2018 20:18:10.000,0.563160002,4.200183868
01/31/2018 20:20:10.000,0.666248739,4.200128555
01/31/2018 20:22:10.000,0.774525225,4.222969055
01/31/2018 20:24:10.000,0.883198023,4.248056412
01/31/2018 20:26:10.000,0.991860628,4.274472237
01/31/2018 20:28:10.000,1.100530863,4.30249691
01/31/2018 20:30:10.000,1.209202886,4.332113266
01/31/2018 20:32:10.000,1.317869425,4.362547874
01/31/2018 20:34:10.000,1.42652905,4.39391613
01/31/2018 20:36:10.000,1.531568527,4.400223732
01/31/2018 20:38:10.000,1.627611637,4.400156975
01/31/2018 20:40:10.000,1.716077447,4.400150299
01/31/2018 20:42:10.000,1.798010588,4.400165558
01/31/2018 20:44:10.000,1.874276042,4.40017128
01/31/2018 20:46:10.000,1.945528507,4.400190353
01/31/2018 20:48:10.000,2.012368917,4.400170326
01/31/2018 20:50:10.000,2.075195074,4.400125504
01/31/2018 20:52:10.000,2.13432169,4.400144577
01/31/2018 20:54:10.000,2.19000864,4.400040627
01/31/2018 20:56:10.000,2.242456913,4.400092125
01/31/2018 20:58:10.000,2.291847944,4.400074959
01/31/2018 21:00:10.000,2.338352919,4.400074959
01/31/2018 21:02:10.000,2.38205862,4.40007019
01/31/2018 21:04:10.000,2.42315197,4.400058746
01/31/2018 21:06:10.000,2.461817741,4.400054932
01/31/2018 21:08:10.000,2.498221636,4.400103569
01/31/2018 21:10:10.000,2.532485247,4.40011692
01/31/2018 21:12:10.000,2.564688206,4.40004158
01/31/2018 21:14:10.000,2.59491086,4.400074005
01/31/2018 21:16:10.000,2.623263836,4.400067329
01/31/2018 21:18:10.000,2.649872065,4.400117874
01/31/2018 21:20:10.000,2.67484951,4.400066376
01/31/2018 21:22:10.000,2.698286533,4.400080681
01/31/2018 21:24:10.000,2.713146925,4.400051117
01/31/2018 21:26:10.000,2.713149309,4.302517891
01/31/2018 21:28:10.000,2.713149309,4.29072094
01/31/2018 21:30:10.000,2.713149309,4.287420273
01/31/2018 21:32:10.000,2.713149309,3.976383209
01/31/2018 21:34:10.000,2.713149309,3.934505463
01/31/2018 21:36:10.000,2.713149309,3.899082184
01/31/2018 21:38:10.000,2.713149309,3.866205215
01/31/2018 21:40:10.000,2.713149309,3.835716248
01/31/2018 21:42:10.000,2.713149309,3.805925369
01/31/2018 21:44:10.000,2.713149309,3.776043892
01/31/2018 21:46:10.000,2.713149309,3.746770859
01/31/2018 21:48:10.000,2.713149309,3.719672203
01/31/2018 21:50:10.000,2.713149309,3.69478035
01/31/2018 21:52:10.000,2.713149309,3.671692848
01/31/2018 21:54:10.000,2.713149309,3.650247574
01/31/2018 21:56:10.000,2.713149309,3.630050659
01/31/2018 21:58:10.000,2.713149309,3.610673904
01/31/2018 22:00:10.000,2.713149309,3.592080116
01/31/2018 22:02:10.000,2.713149309,3.574362755
01/31/2018 22:04:10.000,2.713149309,3.557291985
01/31/2018 22:06:10.000,2.713149309,3.540890694
01/31/2018 22:08:10.000,2.713149309,3.524654388
01/31/2018 22:10:10.000,2.713149309,3.508864403
01/31/2018 22:12:10.000,2.713149309,3.493563652
01/31/2018 22:14:10.000,2.713149309,3.478715897
01/31/2018 22:16:10.000,2.713149309,3.463963509
01/31/2018 22:18:10.000,2.713149309,3.448884964
01/31/2018 22:20:10.000,2.713149309,3.433276176
01/31/2018 22:22:10.000,2.713149309,3.416404724
01/31/2018 22:24:10.000,2.713149309,3.39785862
01/31/2018 22:26:10.000,2.713149309,3.377384186
01/31/2018 22:28:10.000,2.713149309,3.354575157
01/31/2018 22:30:10.000,2.713149309,3.328881264
01/31/2018 22:32:10.000,2.713149309,3.300027847
01/31/2018 22:34:10.000,2.713149309,3.26484108
01/31/2018 22:36:10.000,2.713149309,3.220555305
01/31/2018 22:38:10.000,2.713149309,3.161881447
01/31/2018 22:40:10.000,2.713149309,3.078995705
01/31/2018 22:42:10.000,2.713149309,2.999996185
01/31/2018 22:44:10.000,2.713149309,3.576132774
01/31/2018 22:46:10.000,2.713149309,3.617229462
01/31/2018 22:48:10.000,2.713149309,3.6283741
01/31/2018 22:50:10.000,0,3.628767014
01/31/2018 22:52:10.000,0.160623431,4.200219154
01/31/2018 22:54:10.000,0.308178931,4.200178146
01/31/2018 22:56:10.000,0.441331476,4.200201988
01/31/2018 22:58:10.000,0.563185632,4.2001791
01/31/2018 23:00:10.000,0.667192936,4.200201035
01/31/2018 23:02:10.000,0.775481761,4.222997665
01/31/2018 23:04:10.000,0.884152174,4.247796059
01/31/2018 23:06:10.000,0.992805243,4.274035454
01/31/2018 23:08:10.000,1.101483941,4.301896095
01/31/2018 23:10:10.000,1.210148335,4.330920219
01/31/2018 23:12:10.000,1.318812966,4.36100769
01/31/2018 23:14:10.000,1.427489996,4.392251968
01/31/2018 23:16:10.000,1.532990813,4.400188446
01/31/2018 23:18:10.000,1.629547834,4.400145531
01/31/2018 23:20:10.000,1.718288183,4.400216103
01/31/2018 23:22:10.000,1.800330639,4.400156975
01/31/2018 23:24:10.000,1.876594663,4.400161743
01/31/2018 23:26:10.000,1.947821856,4.400075912
01/31/2018 23:28:10.000,2.014546633,4.400097847
01/31/2018 23:30:10.000,2.07719326,4.400062561
01/31/2018 23:32:10.000,2.136111975,4.400112152
01/31/2018 23:34:10.000,2.191564322,4.400063515
01/31/2018 23:36:10.000,2.243782282,4.40008831
01/31/2018 23:38:10.000,2.292936325,4.400055885
01/31/2018 23:40:10.000,2.339190483,4.400120735
01/31/2018 23:42:10.000,2.382704496,4.400137901
01/31/2018 23:44:10.000,2.423638582,4.400115013
01/31/2018 23:46:10.000,2.46216464,4.399996758
01/31/2018 23:48:10.000,2.498455286,4.400072098
01/31/2018 23:50:10.000,2.532577991,4.400114059
01/31/2018 23:52:10.000,2.564633369,4.400016785
01/31/2018 23:54:10.000,2.594722271,4.40007782
01/31/2018 23:56:10.000,2.622940302,4.400068283
01/31/2018 23:58:10.000,2.649434566,4.399991989
02/01/2018 00:00:10.000,2.67429328,4.40007782
02/01/2018 00:02:10.000,2.697607756,4.400067329
02/01/2018 00:04:10.000,2.710675716,4.400030136
02/01/2018 00:06:10.000,2.710675716,4.302125931
02/01/2018 00:08:10.000,2.710675716,4.29028511
02/01/2018 00:10:10.000,2.710675716,4.286897659
02/01/2018 00:12:10.000,2.710675716,3.975400925
02/01/2018 00:14:10.000,2.710675716,3.93364048
02/01/2018 00:16:10.000,2.710675716,3.898122787
02/01/2018 00:18:10.000,2.710675716,3.864666939
02/01/2018 00:20:10.000,2.710675716,3.83398819
02/01/2018 00:22:10.000,2.710675716,3.804487228
02/01/2018 00:24:10.000,2.710675716,3.774806976
02/01/2018 00:26:10.000,2.710675716,3.745526314
02/01/2018 00:28:10.000,2.710675716,3.718087196
02/01/2018 00:30:10.000,2.710675716,3.69301033
02/01/2018 00:32:10.000,2.710675716,3.669802666
02/01/2018 00:34:10.000,2.710675716,3.648281097
02/01/2018 00:36:10.000,2.710675716,3.628024101
02/01/2018 00:38:10.000,2.710675716,3.608848572
02/01/2018 00:40:10.000,2.710675716,3.590503693
02/01/2018 00:42:10.000,2.710675716,3.572950363
02/01/2018 00:44:10.000,2.710675716,3.555756569
02/01/2018 00:46:10.000,2.710675716,3.53929615
02/01/2018 00:48:10.000,2.710675716,3.523191452
02/01/2018 00:50:10.000,2.710675716,3.507773399
02/01/2018 00:52:10.000,2.710675716,3.492591858
02/01/2018 00:54:10.000,2.710675716,3.47793293
02/01/2018 00:56:10.000,2.710675716,3.463568687
02/01/2018 00:58:10.000,2.710675716,3.448879242
02/01/2018 01:00:10.000,2.710675716,3.433340073
02/01/2018 01:02:10.000,2.710675716,3.416359901
02/01/2018 01:04:10.000,2.710675716,3.397781372
02/01/2018 01:06:10.000,2.710675716,3.37710762
02/01/2018 01:08:10.000,2.710675716,3.35428524
02/01/2018 01:10:10.000,2.710675716,3.328977585
02/01/2018 01:12:10.000,2.710675716,3.30024147
02/01/2018 01:14:10.000,2.710675716,3.265445709
02/01/2018 01:16:10.000,2.710675716,3.221522331
02/01/2018 01:18:10.000,2.710675716,3.163300514
02/01/2018 01:20:10.000,2.710675716,3.079616547
02/01/2018 01:22:10.000,2.710675716,2.999996185
02/01/2018 01:24:10.000,2.710675716,3.574627876
02/01/2018 01:26:10.000,2.710675716,3.615732193
02/01/2018 01:28:10.000,2.710675716,3.626876831
02/01/2018 01:30:10.000,0,3.627106667
02/01/2018 01:32:10.000,0.161031544,4.200237274
02/01/2018 01:34:10.000,0.309552699,4.200193405
02/01/2018 01:36:10.000,0.443618387,4.200193405
02/01/2018 01:38:10.000,0.566308796,4.200164795
02/01/2018 01:40:10.000,0.679456294,4.200198174
02/01/2018 01:42:10.000,0.680246234,4.200155258
02/01/2018 01:44:10.000,0.788534105,4.223339081
02/01/2018 01:46:10.000,0.897190869,4.248918533
02/01/2018 01:48:10.000,1.00586164,4.275483131
02/01/2018 01:50:10.000,1.11452198,4.303551674
02/01/2018 01:52:10.000,1.223194599,4.333075523
02/01/2018 01:54:10.000,1.331863999,4.363311768
02/01/2018 01:56:10.000,1.440532923,4.394405365
02/01/2018 01:58:10.000,1.545471907,4.40015316
02/01/2018 02:00:10.000,1.641435027,4.400197029
02/01/2018 02:02:10.000,1.729694128,4.40020752
02/01/2018 02:04:10.000,1.81131196,4.400126457
02/01/2018 02:06:10.000,1.887163401,4.400087357
02/01/2018 02:08:10.000,1.957914591,4.400075912
02/01/2018 02:10:10.000,2.024124861,4.400110245
02/01/2018 02:12:10.000,2.086225033,4.400117874
02/01/2018 02:14:10.000,2.144590855,4.400089264
02/01/2018 02:16:10.000,2.199554205,4.400081635
02/01/2018 02:18:10.000,2.251370192,4.400075912
02/01/2018 02:20:10.000,2.300156832,4.400125504
02/01/2018 02:22:10.000,2.346069098,4.400103569
02/01/2018 02:24:10.000,2.389276028,4.400047302
02/01/2018 02:26:10.000,2.429920912,4.400118828
02/01/2018 02:28:10.000,2.468141317,4.400053024
02/01/2018 02:30:10.000,2.504107475,4.400047302
02/01/2018 02:32:10.000,2.537947178,4.400136948
02/01/2018 02:34:10.000,2.569762945,4.400108337
02/01/2018 02:36:10.000,2.599672318,4.400138855
02/01/2018 02:38:10.000,2.627736807,4.400053978
02/01/2018 02:40:10.000,2.654045582,4.400064468
02/01/2018 02:42:10.000,2.67870903,4.400032043
02/01/2018 02:44:10.000,2.70183301,4.400044441
02/01/2018 02:46:10.000,2.711927891,4.400052071
02/01/2018 02:48:10.000,2.711927891,4.302103996
02/01/2018 02:50:10.000,2.711927891,4.290219307
02/01/2018 02:52:10.000,2.711927891,4.286864281
02/01/2018 02:54:10.000,2.711927891,3.974534988
02/01/2018 02:56:10.000,2.711927891,3.932888031
02/01/2018 02:58:10.000,2.711927891,3.897299767
02/01/2018 03:00:10.000,2.711927891,3.863668442
02/01/2018 03:02:10.000,2.711927891,3.83221817
02/01/2018 03:04:10.000,2.711927891,3.802585602
02/01/2018 03:06:10.000,2.711927891,3.773156166
02/01/2018 03:08:10.000,2.711927891,3.744333267
02/01/2018 03:10:10.000,2.711927891,3.717152596
02/01/2018 03:12:10.000,2.711927891,3.692169189
02/01/2018 03:14:10.000,2.711927891,3.669098854
02/01/2018 03:16:10.000,2.711927891,3.647356987
02/01/2018 03:18:10.000,2.711927891,3.626972198
02/01/2018 03:20:10.000,2.711927891,3.607637405
02/01/2018 03:22:10.000,2.711927891,3.589107513
02/01/2018 03:24:10.000,2.711927891,3.571570396
02/01/2018 03:26:10.000,2.711927891,3.554661751
02/01/2018 03:28:10.000,2.711927891,3.538189888
02/01/2018 03:30:10.000,2.711927891,3.522366524
02/01/2018 03:32:10.000,2.711927891,3.507001877
02/01/2018 03:34:10.000,2.711927891,3.492079735
02/01/2018 03:36:10.000,2.711927891,3.477527618
02/01/2018 03:38:10.000,2.711927891,3.462961197
02/01/2018 03:40:10.000,2.711927891,3.448064804
02/01/2018 03:42:10.000,2.711927891,3.432282448
02/01/2018 03:44:10.000,2.711927891,3.415642738
02/01/2018 03:46:10.000,2.711927891,3.397275925
02/01/2018 03:48:10.000,2.711927891,3.376280785
02/01/2018 03:50:10.000,2.711927891,3.352986336
02/01/2018 03:52:10.000,2.711927891,3.328070641
02/01/2018 03:54:10.000,2.711927891,3.299143791
02/01/2018 03:56:10.000,2.711927891,3.263895988
02/01/2018 03:58:10.000,2.711927891,3.218907356
02/01/2018 04:00:10.000,2.711927891,3.159570694
02/01/2018 04:02:10.000,2.711927891,3.075172424
02/01/2018 04:04:10.000,2.711927891,2.999996185
02/01/2018 04:06:10.000,2.711927891,3.575469971
02/01/2018 04:08:10.000,2.711927891,3.616621017
02/01/2018 04:10:10.000,2.711927891,3.627831459
02/01/2018 04:12:10.000,0,3.62762928
02/01/2018 04:14:10.000,0.160891622,4.200242996
02/01/2018 04:16:10.000,0.309306949,4.200233459
02/01/2018 04:18:10.000,0.443292618,4.200151443
02/01/2018 04:20:10.000,0.565951586,4.200206757
02/01/2018 04:22:10.000,0.67740941,4.200171471
02/01/2018 04:24:10.000,0.785691321,4.22356987
02/01/2018 04:26:10.000,0.894364595,4.248692513
02/01/2018 04:28:10.000,1.003014445,4.27544117
02/01/2018 04:30:10.000,1.111680984,4.30350399
02/01/2018 04:32:10.000,1.220348716,4.332746506
02/01/2018 04:34:10.000,1.329018116,4.363194466
02/01/2018 04:36:10.000,1.43768239,4.394490242
02/01/2018 04:38:10.000,1.54262805,4.400154114
02/01/2018 04:40:10.000,1.638653636,4.400190353
02/01/2018 04:42:10.000,1.727002621,4.400151253
02/01/2018 04:44:10.000,1.80870676,4.40015316
02/01/2018 04:46:10.000,1.884614468,4.4000597
02/01/2018 04:48:10.000,1.955432296,4.400067329
02/01/2018 04:50:10.000,2.021729231,4.400182724
02/01/2018 04:52:10.000,2.083952665,4.400081635
02/01/2018 04:54:10.000,2.142438173,4.400092125
02/01/2018 04:56:10.000,2.197470903,4.400131226
02/01/2018 04:58:10.000,2.249237537,4.400145531
02/01/2018 05:00:10.000,2.297956944,4.400029182
02/01/2018 05:02:10.000,2.343820333,4.400101662
02/01/2018 05:04:10.000,2.387032747,4.400061607
02/01/2018 05:06:10.000,2.427720547,4.40004158
02/01/2018 05:08:10.000,2.466014624,4.400096893
02/01/2018 05:10:10.000,2.502031565,4.4000597
02/01/2018 05:12:10.000,2.535912752,4.400039673
02/01/2018 05:14:10.000,2.56778574,4.400064468
02/01/2018 05:16:10.000,2.597748041,4.400053024
02/01/2018 05:18:10.000,2.625869274,4.400108337
02/01/2018 05:20:10.000,2.652234077,4.400115967
02/01/2018 05:22:10.000,2.676961422,4.400042534
02/01/2018 05:24:10.000,2.700155973,4.400091171
02/01/2018 05:26:10.000,2.711170435,4.400061607
02/01/2018 05:28:10.000,2.711170435,4.302474022
02/01/2018 05:30:10.000,2.711170435,4.290657043
02/01/2018 05:32:10.000,2.711170435,4.287351608
02/01/2018 05:34:10.000,2.711170435,3.97642231
02/01/2018 05:36:10.000,2.711170435,3.934980392
02/01/2018 05:38:10.000,2.711170435,3.899915695
02/01/2018 05:40:10.000,2.711170435,3.866511345
02/01/2018 05:42:10.000,2.711170435,3.83494854
02/01/2018 05:44:10.000,2.711170435,3.805137634
02/01/2018 05:46:10.000,2.711170435,3.77602005
02/01/2018 05:48:10.000,2.711170435,3.747133255
02/01/2018 05:50:10.000,2.711170435,3.719755173
02/01/2018 05:52:10.000,2.711170435,3.694414139
02/01/2018 05:54:10.000,2.711170435,3.671229362
02/01/2018 05:56:10.000,2.711170435,3.64981842
02/01/2018 05:58:10.000,2.711170435,3.629443169
02/01/2018 06:00:10.000,2.711170435,3.610255241
02/01/2018 06:02:10.000,2.711170435,3.591799736
02/01/2018 06:04:10.000,2.711170435,3.573913574
02/01/2018 06:06:10.000,2.711170435,3.556432724
02/01/2018 06:08:10.000,2.711170435,3.539578438
02/01/2018 06:10:10.000,2.711170435,3.523332596
02/01/2018 06:12:10.000,2.711170435,3.507962227
02/01/2018 06:14:10.000,2.711170435,3.493373871
02/01/2018 06:16:10.000,2.711170435,3.478582382
02/01/2018 06:18:10.000,2.711170435,3.463910103
02/01/2018 06:20:10.000,2.711170435,3.449040413
02/01/2018 06:22:10.000,2.711170435,3.432961464
02/01/2018 06:24:10.000,2.711170435,3.415922165
02/01/2018 06:26:10.000,2.711170435,3.39731884
02/01/2018 06:28:10.000,2.711170435,3.377057076
02/01/2018 06:30:10.000,2.711170435,3.354784012
02/01/2018 06:32:10.000,2.711170435,3.329878807
02/01/2018 06:34:10.000,2.711170435,3.300614357
02/01/2018 06:36:10.000,2.711170435,3.26497364
02/01/2018 06:38:10.000,2.711170435,3.220141411
02/01/2018 06:40:10.000,2.711170435,3.160556793
02/01/2018 06:42:10.000,2.711170435,3.075882912
02/01/2018 06:44:10.000,2.711170435,2.999996185
02/01/2018 06:46:10.000,2.711170435,3.575431824
02/01/2018 06:48:10.000,2.711170435,3.616698265
02/01/2018 06:50:10.000,2.711170435,3.62790966
02/01/2018 06:52:10.000,0,3.628036499
02/01/2018 06:54:10.000,0.160860568,4.200222015
02/01/2018 06:56:10.000,0.309117049,4.200201035
02/01/2018 06:58:10.000,0.443021983,4.200227737
02/01/2018 07:00:10.000,0.565428376,4.200146675
02/01/2018 07:02:10.000,0.673206627,4.200191498
02/01/2018 07:04:10.000,0.781504691,4.224206924
02/01/2018 07:06:10.000,0.890152812,4.249917984
02/01/2018 07:08:10.000,0.998826265,4.276813507
02/01/2018 07:10:10.000,1.107489109,4.305142403
02/01/2018 07:12:10.000,1.216154814,4.33459568
02/01/2018 07:14:10.000,1.324801922,4.364842415
02/01/2018 07:16:10.000,1.433488727,4.396296501
02/01/2018 07:18:10.000,1.537844539,4.400187492
02/01/2018 07:20:10.000,1.633199692,4.400156975
02/01/2018 07:22:10.000,1.720990777,4.400139809
02/01/2018 07:24:10.000,1.802292466,4.400131226
02/01/2018 07:26:10.000,1.877897859,4.400043488
02/01/2018 07:28:10.000,1.948541522,4.40013504
02/01/2018 07:30:10.000,2.014746904,4.40011692
02/01/2018 07:32:10.000,2.076929808,4.400126457
02/01/2018 07:34:10.000,2.135420799,4.400078773
02/01/2018 07:36:10.000,2.190500975,4.400162697
02/01/2018 07:38:10.000,2.242361546,4.40004158
02/01/2018 07:40:10.000,2.291176558,4.40008831
02/01/2018 07:42:10.000,2.337149858,4.400112152
02/01/2018 07:44:10.000,2.380477667,4.400075912
02/01/2018 07:46:10.000,2.421299934,4.400072098
02/01/2018 07:48:10.000,2.459689617,4.399991989
02/01/2018 07:50:10.000,2.495780468,4.40007019
02/01/2018 07:52:10.000,2.529754162,4.400078773
02/01/2018 07:54:10.000,2.561774254,4.400046349
02/01/2018 07:56:10.000,2.591905832,4.400068283
02/01/2018 07:58:10.000,2.620201111,4.400058746
02/01/2018 08:00:10.000,2.64677,4.399988174
02/01/2018 08:02:10.000,2.671700954,4.400109291
02/01/2018 08:04:10.000,2.695103884,4.400037766
02/01/2018 08:06:10.000,2.709350348,4.400078773
02/01/2018 08:08:10.000,2.709350348,4.302370071
02/01/2018 08:10:10.000,2.709350348,4.290555954
02/01/2018 08:12:10.000,2.709350348,4.287211418
02/01/2018 08:14:10.000,2.709350348,3.975891113
02/01/2018 08:16:10.000,2.709350348,3.934123039
02/01/2018 08:18:10.000,2.709350348,3.898905754
02/01/2018 08:20:10.000,2.709350348,3.865869522
02/01/2018 08:22:10.000,2.709350348,3.83439064
02/01/2018 08:24:10.000,2.709350348,3.803998947
02/01/2018 08:26:10.000,2.709350348,3.774301529
02/01/2018 08:28:10.000,2.709350348,3.745662689
02/01/2018 08:30:10.000,2.709350348,3.719089508
02/01/2018 08:32:10.000,2.709350348,3.694242477
02/01/2018 08:34:10.000,2.709350348,3.671003342
02/01/2018 08:36:10.000,2.709350348,3.649028778
02/01/2018 08:38:10.000,2.709350348,3.628501892
02/01/2018 08:40:10.000,2.709350348,3.609242439
02/01/2018 08:42:10.000,2.709350348,3.590768814
02/01/2018 08:44:10.000,2.709350348,3.57290554
02/01/2018 08:46:10.000,2.709350348,3.555782318
02/01/2018 08:48:10.000,2.709350348,3.539408684
02/01/2018 08:50:10.000,2.709350348,3.523461342
02/01/2018 08:52:10.000,2.709350348,3.507916451
02/01/2018 08:54:10.000,2.709350348,3.492828369
02/01/2018 08:56:10.000,2.709350348,3.478163719
02/01/2018 08:58:10.000,2.709350348,3.46374321
02/01/2018 09:00:10.000,2.709350348,3.448800087
02/01/2018 09:02:10.000,2.709350348,3.43309021
02/01/2018 09:04:10.000,2.709350348,3.415581703
02/01/2018 09:06:10.000,2.709350348,3.396495819
02/01/2018 09:08:10.000,2.709350348,3.375816345
02/01/2018 09:10:10.000,2.709350348,3.353408813
02/01/2018 09:12:10.000,2.709350348,3.328810692
02/01/2018 09:14:10.000,2.709350348,3.299947739
02/01/2018 09:16:10.000,2.709350348,3.264545441
02/01/2018 09:18:10.000,2.709350348,3.219741821
02/01/2018 09:20:10.000,2.709350348,3.160573006
02/01/2018 09:22:10.000,2.709350348,3.075609207
02/01/2018 09:24:10.000,2.709350348,2.999998093
02/01/2018 09:26:10.000,2.709350348,3.574997902
02/01/2018 09:28:10.000,2.709350348,3.616315842
02/01/2018 09:30:10.000,2.709350348,3.627528191
02/01/2018 09:32:10.000,0,3.627484322
02/01/2018 09:34:10.000,0.160823047,4.200222969
02/01/2018 09:36:10.000,0.308890522,4.200208664
02/01/2018 09:38:10.000,0.442603737,4.200181961
02/01/2018 09:40:10.000,0.564887166,4.20021534
02/01/2018 09:42:10.000,0.672477245,4.200233459
02/01/2018 09:44:10.000,0.780752182,4.224006653
02/01/2018 09:46:10.000,0.889429688,4.250029564
02/01/2018 09:48:10.000,0.998090267,4.276994705
02/01/2018 09:50:10.000,1.106755257,4.305131912
02/01/2018 09:52:10.000,1.215423465,4.334392548
02/01/2018 09:54:10.000,1.324078202,4.364990234
02/01/2018 09:56:10.000,1.432739019,4.39662838
02/01/2018 09:58:10.000,1.537053347,4.400226593
02/01/2018 10:00:10.000,1.632418752,4.400154114
02/01/2018 10:02:10.000,1.72024262,4.400134087
02/01/2018 10:04:10.000,1.801549792,4.400186539
02/01/2018 10:06:10.000,1.877207279,4.400119781
02/01/2018 10:08:10.000,1.947875261,4.400113106
02/01/2018 10:10:10.000,2.014112234,4.400115967
02/01/2018 10:12:10.000,2.076299906,4.400130272
02/01/2018 10:14:10.000,2.134745836,4.40010643
02/01/2018 10:16:10.000,2.18975091,4.400083542
02/01/2018 10:18:10.000,2.241540909,4.400121689
02/01/2018 10:20:10.000,2.290329218,4.400096893
02/01/2018 10:22:10.000,2.336299896,4.400099754
02/01/2018 10:24:10.000,2.379627228,4.400096893
02/01/2018 10:26:10.000,2.420423746,4.400149345
02/01/2018 10:28:10.000,2.458773851,4.400099754
02/01/2018 10:30:10.000,2.494807005,4.400092125
02/01/2018 10:32:10.000,2.528721333,4.400085449
02/01/2018 10:34:10.000,2.560692549,4.400134087
02/01/2018 10:36:10.000,2.590771198,4.400074959
02/01/2018 10:38:10.000,2.619035721,4.400091171
02/01/2018 10:40:10.000,2.645575762,4.400067329
02/01/2018 10:42:10.000,2.670491934,4.400062561
02/01/2018 10:44:10.000,2.693863153,4.39996624
02/01/2018 10:46:10.000,2.70789361,4.400100708
02/01/2018 10:48:10.000,2.70789361,4.30210495
02/01/2018 10:50:10.000,2.70789361,4.290236473
02/01/2018 10:52:10.000,2.70789361,4.286899567
02/01/2018 10:54:10.000,2.70789361,3.975025177
02/01/2018 10:56:10.000,2.70789361,3.933351517
02/01/2018 10:58:10.000,2.70789361,3.898252487
02/01/2018 11:00:10.000,2.70789361,3.865298271
02/01/2018 11:02:10.000,2.70789361,3.833719254
02/01/2018 11:04:10.000,2.70789361,3.803318977
02/01/2018 11:06:10.000,2.70789361,3.773124695
02/01/2018 11:08:10.000,2.70789361,3.744482994
02/01/2018 11:10:10.000,2.70789361,3.717815399
02/01/2018 11:12:10.000,2.70789361,3.692998886
02/01/2018 11:14:10.000,2.70789361,3.669816017
02/01/2018 11:16:10.000,2.70789361,3.648227692
02/01/2018 11:18:10.000,2.70789361,3.627710342
02/01/2018 11:20:10.000,2.70789361,3.608194351
02/01/2018 11:22:10.000,2.70789361,3.589641571
02/01/2018 11:24:10.000,2.70789361,3.571697235
02/01/2018 11:26:10.000,2.70789361,3.554467201
02/01/2018 11:28:10.000,2.70789361,3.537819862
02/01/2018 11:30:10.000,2.70789361,3.521957397
02/01/2018 11:32:10.000,2.70789361,3.506749153
02/01/2018 11:34:10.000,2.70789361,3.491881371
02/01/2018 11:36:10.000,2.70789361,3.477358818
02/01/2018 11:38:10.000,2.70789361,3.462716103
02/01/2018 11:40:10.000,2.70789361,3.447682381
02/01/2018 11:42:10.000,2.70789361,3.431900978
02/01/2018 11:44:10.000,2.70789361,3.414736748
02/01/2018 11:46:10.000,2.70789361,3.395833969
02/01/2018 11:48:10.000,2.70789361,3.375394821
02/01/2018 11:50:10.000,2.70789361,3.353523254
02/01/2018 11:52:10.000,2.70789361,3.328704834
02/01/2018 11:54:10.000,2.70789361,3.299263954
02/01/2018 11:56:10.000,2.70789361,3.263361931
02/01/2018 11:58:10.000,2.70789361,3.21771431
02/01/2018 12:00:10.000,2.70789361,3.157653809
02/01/2018 12:02:10.000,2.70789361,3.072335243
02/01/2018 12:04:10.000,2.70789361,3
02/01/2018 12:06:10.000,2.70789361,3.574676514
02/01/2018 12:08:10.000,2.70789361,3.616098404
02/01/2018 12:10:10.000,2.70789361,3.627358437
02/01/2018 12:12:10.000,0,3.627557755
02/01/2018 12:14:10.000,0.160929978,4.200186729
02/01/2018 12:16:10.000,0.309199929,4.200201035
02/01/2018 12:18:10.000,0.44300738,4.20018959
02/01/2018 12:20:10.000,0.565300584,4.20012188
02/01/2018 12:22:10.000,0.672365129,4.200181961
02/01/2018 12:24:10.000,0.780661047,4.223935127
02/01/2018 12:26:10.000,0.889324188,4.249659538
02/01/2018 12:28:10.000,0.997977853,4.27666378
02/01/2018 12:30:10.000,1.106649518,4.304876328
02/01/2018 12:32:10.000,1.215306997,4.334305763
02/01/2018 12:34:10.000,1.323974729,4.364517212
02/01/2018 12:36:10.000,1.432643652,4.395879745
02/01/2018 12:38:10.000,1.537138224,4.400188446
02/01/2018 12:40:10.000,1.632653356,4.400184631
02/01/2018 12:42:10.000,1.720595241,4.400097847
02/01/2018 12:44:10.000,1.802039623,4.400190353
02/01/2018 12:46:10.000,1.877842903,4.400179863
02/01/2018 12:48:10.000,1.948642969,4.400134087
02/01/2018 12:50:10.000,2.014986038,4.400144577
02/01/2018 12:52:10.000,2.077263594,4.400175095
02/01/2018 12:54:10.000,2.135824442,4.400086403
02/01/2018 12:56:10.000,2.190928221,4.400134087
02/01/2018 12:58:10.000,2.242801666,4.400130272
02/01/2018 13:00:10.000,2.291636705,4.400054932
02/01/2018 13:02:10.000,2.337609529,4.400055885
02/01/2018 13:04:10.000,2.380886555,4.400069237
02/01/2018 13:06:10.000,2.421619177,4.400053024
02/01/2018 13:08:10.000,2.459961891,4.400102615
02/01/2018 13:10:10.000,2.496027946,4.400138855
02/01/2018 13:12:10.000,2.529952765,4.400105476
02/01/2018 13:14:10.000,2.561888695,4.400075912
02/01/2018 13:16:10.000,2.591932297,4.400108337
02/01/2018 13:18:10.000,2.620174885,4.400104523
02/01/2018 13:20:10.000,2.646715403,4.400062561
02/01/2018 13:22:10.000,2.671620846,4.400015831
02/01/2018 13:24:10.000,2.694977999,4.400040627
02/01/2018 13:26:10.000,2.70852828,4.400047302
02/01/2018 13:28:10.000,2.70852828,4.302325249
02/01/2018 13:30:10.000,2.70852828,4.290475845
02/01/2018 13:32:10.000,2.70852828,4.287136078
02/01/2018 13:34:10.000,2.70852828,3.975769043
02/01/2018 13:36:10.000,2.70852828,3.933981895
02/01/2018 13:38:10.000,2.70852828,3.89863205
02/01/2018 13:40:10.000,2.70852828,3.865548134
02/01/2018 13:42:10.000,2.70852828,3.834329605
02/01/2018 13:44:10.000,2.70852828,3.80388546
02/01/2018 13:46:10.000,2.70852828,3.773666382
02/01/2018 13:48:10.000,2.70852828,3.744521141
02/01/2018 13:50:10.000,2.70852828,3.717752457
02/01/2018 13:52:10.000,2.70852828,3.693099022
02/01/2018 13:54:10.000,2.70852828,3.670194626
02/01/2018 13:56:10.000,2.70852828,3.648697853
02/01/2018 13:58:10.000,2.70852828,3.627990723
02/01/2018 14:00:10.000,2.70852828,3.608329773
02/01/2018 14:02:10.000,2.70852828,3.589467049
02/01/2018 14:04:10.000,2.70852828,3.571473122
02/01/2018 14:06:10.000,2.70852828,3.554048538
02/01/2018 14:08:10.000,2.70852828,3.537518501
02/01/2018 14:10:10.000,2.70852828,3.521543503
02/01/2018 14:12:10.000,2.70852828,3.506155968
02/01/2018 14:14:10.000,2.70852828,3.491194725
02/01/2018 14:16:10.000,2.70852828,3.476566315
02/01/2018 14:18:10.000,2.70852828,3.461748123
02/01/2018 14:20:10.000,2.70852828,3.446538925
02/01/2018 14:22:10.000,2.70852828,3.430675507
02/01/2018 14:24:10.000,2.70852828,3.413541794
02/01/2018 14:26:10.000,2.70852828,3.39462471
02/01/2018 14:28:10.000,2.70852828,3.37424469
02/01/2018 14:30:10.000,2.70852828,3.351979256
02/01/2018 14:32:10.000,2.70852828,3.32646656
02/01/2018 14:34:10.000,2.70852828,3.296653748
02/01/2018 14:36:10.000,2.70852828,3.260931015
02/01/2018 14:38:10.000,2.70852828,3.215689659
02/01/2018 14:40:10.000,2.70852828,3.15583992
02/01/2018 14:42:10.000,2.70852828,3.06993866
02/01/2018 14:44:10.000,2.70852828,2.999999046
02/01/2018 14:46:10.000,2.70852828,3.575443268
02/01/2018 14:48:10.000,2.70852828,3.616955757
02/01/2018 14:50:10.000,2.70852828,3.628212929
02/01/2018 14:52:10.000,0,3.6281147
02/01/2018 14:54:10.000,0.16079095,4.200220108
02/01/2018 14:56:10.000,0.308636606,4.200248718
02/01/2018 14:58:10.000,0.441978425,4.200173378
02/01/2018 15:00:10.000,0.563851237,4.200166702
02/01/2018 15:02:10.000,0.664941549,4.200220108
02/01/2018 15:04:10.000,0.773216724,4.223806381
02/01/2018 15:06:10.000,0.881880522,4.249360085
02/01/2018 15:08:10.000,0.990540206,4.276184082
02/01/2018 15:10:10.000,1.099203825,4.304548264
02/01/2018 15:12:10.000,1.207872629,4.333871841
02/01/2018 15:14:10.000,1.316533804,4.364278793
02/01/2018 15:16:10.000,1.425197124,4.395647049
02/01/2018 15:18:10.000,1.529780388,4.400178909
02/01/2018 15:20:10.000,1.625430107,4.400134087
02/01/2018 15:22:10.000,1.713531375,4.400178909
02/01/2018 15:24:10.000,1.795145631,4.400213242
02/01/2018 15:26:10.000,1.871107817,4.400156975
02/01/2018 15:28:10.000,1.94207263,4.400143623
02/01/2018 15:30:10.000,2.008540392,4.400136948
02/01/2018 15:32:10.000,2.070962429,4.400176048
02/01/2018 15:34:10.000,2.129667044,4.400079727
02/01/2018 15:36:10.000,2.184906006,4.400114059
02/01/2018 15:38:10.000,2.236913204,4.400074959
02/01/2018 15:40:10.000,2.285894156,4.400080681
02/01/2018 15:42:10.000,2.332036257,4.400073051
02/01/2018 15:44:10.000,2.375480175,4.400100708
02/01/2018 15:46:10.000,2.416368484,4.400062561
02/01/2018 15:48:10.000,2.454823732,4.400105476
02/01/2018 15:50:10.000,2.490997076,4.400018692
02/01/2018 15:52:10.000,2.525012255,4.400044441
02/01/2018 15:54:10.000,2.557018757,4.400037766
02/01/2018 15:56:10.000,2.587166071,4.400027275
02/01/2018 15:58:10.000,2.615532398,4.400047302
02/01/2018 16:00:10.000,2.642216206,4.400097847
02/01/2018 16:02:10.000,2.667266846,4.400073051
02/01/2018 16:04:10.000,2.690751553,4.400045395
02/01/2018 16:06:10.000,2.706293106,4.400058746
02/01/2018 16:08:10.000,2.706293106,4.30237484
02/01/2018 16:10:10.000,2.706293106,4.290551186
02/01/2018 16:12:10.000,2.706293106,4.287228584
02/01/2018 16:14:10.000,2.706293106,3.976664543
02/01/2018 16:16:10.000,2.706293106,3.93463707
02/01/2018 16:18:10.000,2.706293106,3.89928627
02/01/2018 16:20:10.000,2.706293106,3.866333008
02/01/2018 16:22:10.000,2.706293106,3.835155487
02/01/2018 16:24:10.000,2.706293106,3.805019379
02/01/2018 16:26:10.000,2.706293106,3.774730682
02/01/2018 16:28:10.000,2.706293106,3.74502182
02/01/2018 16:30:10.000,2.706293106,3.718151093
02/01/2018 16:32:10.000,2.706293106,3.693993568
02/01/2018 16:34:10.000,2.706293106,3.671151161
02/01/2018 16:36:10.000,2.706293106,3.649560928
02/01/2018 16:38:10.000,2.706293106,3.629011154
02/01/2018 16:40:10.000,2.706293106,3.609606743
02/01/2018 16:42:10.000,2.706293106,3.591022491
02/01/2018 16:44:10.000,2.706293106,3.572935104
02/01/2018 16:46:10.000,2.706293106,3.555499077
02/01/2018 16:48:10.000,2.706293106,3.538829803
02/01/2018 16:50:10.000,2.706293106,3.522797585
02/01/2018 16:52:10.000,2.706293106,3.507423401
02/01/2018 16:54:10.000,2.706293106,3.492684364
02/01/2018 16:56:10.000,2.706293106,3.47807312
02/01/2018 16:58:10.000,2.706293106,3.463357925
02/01/2018 17:00:10.000,2.706293106,3.44813633
02/01/2018 17:02:10.000,2.706293106,3.432081223
02/01/2018 17:04:10.000,2.706293106,3.414634705
02/01/2018 17:06:10.000,2.706293106,3.395859718
02/01/2018 17:08:10.000,2.706293106,3.375875473
02/01/2018 17:10:10.000,2.706293106,3.353679657
02/01/2018 17:12:10.000,2.706293106,3.328144073
02/01/2018 17:14:10.000,2.706293106,3.298218727
02/01/2018 17:16:10.000,2.706293106,3.261888504
02/01/2018 17:18:10.000,2.706293106,3.216263771
02/01/2018 17:20:10.000,2.706293106,3.156067848
02/01/2018 17:22:10.000,2.706293106,3.06983757
02/01/2018 17:24:10.000,2.706293106,2.999997139
02/01/2018 17:26:10.000,2.706293106,3.575062752
02/01/2018 17:28:10.000,2.706293106,3.616646767
02/01/2018 17:30:10.000,2.706293106,3.627958298
02/01/2018 17:32:10.000,0,3.62787056
02/01/2018 17:34:10.000,0.160756513,4.200222969
02/01/2018 17:36:10.000,0.308544904,4.200222969
02/01/2018 17:38:10.000,0.441901684,4.200238228
02/01/2018 17:40:10.000,0.563768506,4.200176239
02/01/2018 17:42:10.000,0.665669858,4.200182915
02/01/2018 17:44:10.000,0.773936093,4.223865509
02/01/2018 17:46:10.000,0.882609069,4.249505997
02/01/2018 17:48:10.000,0.991282463,4.276613235
02/01/2018 17:50:10.000,1.099945188,4.305431366
02/01/2018 17:52:10.000,1.208613515,4.30796051
02/01/2018 17:54:10.000,1.317278624,4.342581749
02/01/2018 17:56:10.000,1.425940514,4.3832798
02/01/2018 17:58:10.000,1.532407165,4.400172234
02/01/2018 18:00:10.000,1.629009724,4.400184631
02/01/2018 18:02:10.000,1.717171669,4.400162697
02/01/2018 18:04:10.000,1.798479557,4.400137901
02/01/2018 18:06:10.000,1.874017715,4.400159836
02/01/2018 18:08:10.000,1.94455111,4.40013504
02/01/2018 18:10:10.000,2.010641575,4.400107384
02/01/2018 18:12:10.000,2.072739363,4.400078773
02/01/2018 18:14:10.000,2.131156206,4.40009594
02/01/2018 18:16:10.000,2.186098337,4.400067329
02/01/2018 18:18:10.000,2.237828255,4.40009594
02/01/2018 18:20:10.000,2.286548376,4.40010643
02/01/2018 18:22:10.000,2.332455158,4.400066376
02/01/2018 18:24:10.000,2.375682592,4.400045395
02/01/2018 18:26:10.000,2.416380405,4.400058746
02/01/2018 18:28:10.000,2.454661608,4.400062561
02/01/2018 18:30:10.000,2.490643024,4.400075912
02/01/2018 18:32:10.000,2.524470091,4.399989128
02/01/2018 18:34:10.000,2.556292295,4.400080681
02/01/2018 18:36:10.000,2.58627677,4.40004921
02/01/2018 18:38:10.000,2.614505529,4.400079727
02/01/2018 18:40:10.000,2.641041994,4.400064468
02/01/2018 18:42:10.000,2.665963411,4.399996758
02/01/2018 18:44:10.000,2.689352036,4.400025368
02/01/2018 18:46:10.000,2.703638554,4.400051117
02/01/2018 18:48:10.000,2.703638554,4.302019119
02/01/2018 18:50:10.000,2.703638554,4.290107727
02/01/2018 18:52:10.000,2.703638554,4.28676796
02/01/2018 18:54:10.000,2.703638554,3.975092888
02/01/2018 18:56:10.000,2.703638554,3.933131218
02/01/2018 18:58:10.000,2.703638554,3.897745132
02/01/2018 19:00:10.000,2.703638554,3.864672661
02/01/2018 19:02:10.000,2.703638554,3.833737373
02/01/2018 19:04:10.000,2.703638554,3.80388546
02/01/2018 19:06:10.000,2.703638554,3.773877144
02/01/2018 19:08:10.000,2.703638554,3.744202614
02/01/2018 19:10:10.000,2.703638554,3.716803551
02/01/2018 19:12:10.000,2.703638554,3.692338943
02/01/2018 19:14:10.000,2.703638554,3.669606209
02/01/2018 19:16:10.000,2.703638554,3.648207664
02/01/2018 19:18:10.000,2.703638554,3.628001213
02/01/2018 19:20:10.000,2.703638554,3.608592987
02/01/2018 19:22:10.000,2.703638554,3.590021133
02/01/2018 19:24:10.000,2.703638554,3.572219849
02/01/2018 19:26:10.000,2.703638554,3.55493927
02/01/2018 19:28:10.000,2.703638554,3.538286209
02/01/2018 19:30:10.000,2.703638554,3.522216797
02/01/2018 19:32:10.000,2.703638554,3.506796837
02/01/2018 19:34:10.000,2.703638554,3.491945267
02/01/2018 19:36:10.000,2.703638554,3.477493286
02/01/2018 19:38:10.000,2.703638554,3.46243
02/01/2018 19:40:10.000,2.703638554,3.447024345
02/01/2018 19:42:10.000,2.703638554,3.431006432
02/01/2018 19:44:10.000,2.703638554,3.413691521
02/01/2018 19:46:10.000,2.703638554,3.395445824
02/01/2018 19:48:10.000,2.703638554,3.37528038
02/01/2018 19:50:10.000,2.703638554,3.352830887
02/01/2018 19:52:10.000,2.703638554,3.326934814
02/01/2018 19:54:10.000,2.703638554,3.296722412
02/01/2018 19:56:10.000,2.703638554,3.260374069
02/01/2018 19:58:10.000,2.703638554,3.214404106
02/01/2018 20:00:10.000,2.703638554,3.153369904
02/01/2018 20:02:10.000,2.703638554,3.066023827
02/01/2018 20:04:10.000,2.703638554,2.999994278
02/01/2018 20:06:10.000,2.703638554,3.575140953
02/01/2018 20:08:10.000,2.703638554,3.616707802
02/01/2018 20:10:10.000,2.703638554,3.628047943
02/01/2018 20:12:10.000,0,3.627738953
02/01/2018 20:14:10.000,0.160750404,4.200231552
02/01/2018 20:16:10.000,0.308432549,4.200181007
02/01/2018 20:18:10.000,0.44172442,4.200232506
02/01/2018 20:20:10.000,0.563560188,4.200154305
02/01/2018 20:22:10.000,0.665577352,4.200143814
02/01/2018 20:24:10.000,0.773843706,4.223789215
02/01/2018 20:26:10.000,0.882507443,4.249755859
02/01/2018 20:28:10.000,0.99117744,4.27702713
02/01/2018 20:30:10.000,1.09985435,4.305677414
02/01/2018 20:32:10.000,1.20851922,4.335589409
02/01/2018 20:34:10.000,1.317184448,4.366167068
02/01/2018 20:36:10.000,1.425832629,4.397673607
02/01/2018 20:38:10.000,1.52986443,4.40017128
02/01/2018 20:40:10.000,1.625055432,4.400196075
02/01/2018 20:42:10.000,1.712746739,4.400212288
02/01/2018 20:44:10.000,1.793986201,4.400113106
02/01/2018 20:46:10.000,1.869608641,4.40018177
02/01/2018 20:48:10.000,1.940294027,4.400115013
02/01/2018 20:50:10.000,2.006579161,4.40015316
02/01/2018 20:52:10.000,2.068827629,4.400073051
02/01/2018 20:54:10.000,2.12736845,4.400108337
02/01/2018 20:56:10.000,2.182456732,4.400036812
02/01/2018 20:58:10.000,2.234349728,4.400064468
02/01/2018 21:00:10.000,2.283246756,4.40012455
02/01/2018 21:02:10.000,2.329295874,4.400168419
02/01/2018 21:04:10.000,2.372657537,4.400137901
02/01/2018 21:06:10.000,2.413480759,4.400044441
02/01/2018 21:08:10.000,2.451900721,4.400054932
02/01/2018 21:10:10.000,2.488055706,4.400132179
02/01/2018 21:12:10.000,2.522035599,4.40010643
02/01/2018 21:14:10.000,2.553981304,4.400022507
02/01/2018 21:16:10.000,2.584050179,4.400016785
02/01/2018 21:18:10.000,2.612374306,4.400058746
02/01/2018 21:20:10.000,2.639003038,4.400020599
02/01/2018 21:22:10.000,2.663999319,4.400016785
02/01/2018 21:24:10.000,2.68744874,4.400064468
02/01/2018 21:26:10.000,2.702764273,4.400100708
02/01/2018 21:28:10.000,2.702764273,4.301992416
02/01/2018 21:30:10.000,2.702764273,4.290114403
02/01/2018 21:32:10.000,2.702764273,4.286765099
02/01/2018 21:34:10.000,2.702764273,3.974713326
02/01/2018 21:36:10.000,2.702764273,3.932994843
02/01/2018 21:38:10.000,2.702764273,3.897810936
02/01/2018 21:40:10.000,2.702764273,3.864803314
02/01/2018 21:42:10.000,2.702764273,3.833569527
02/01/2018 21:44:10.000,2.702764273,3.803703308
02/01/2018 21:46:10.000,2.702764273,3.77369976
02/01/2018 21:48:10.000,2.702764273,3.744130135
02/01/2018 21:50:10.000,2.702764273,3.716450691
02/01/2018 21:52:10.000,2.702764273,3.691842079
02/01/2018 21:54:10.000,2.702764273,3.669382095
02/01/2018 21:56:10.000,2.702764273,3.648121834
02/01/2018 21:58:10.000,2.702764273,3.627943993
02/01/2018 22:00:10.000,2.702764273,3.608470917
02/01/2018 22:02:10.000,2.702764273,3.589671135
02/01/2018 22:04:10.000,2.702764273,3.571647644
02/01/2018 22:06:10.000,2.702764273,3.554214478
02/01/2018 22:08:10.000,2.702764273,3.537543297
02/01/2018 22:10:10.000,2.702764273,3.521677971
02/01/2018 22:12:10.000,2.702764273,3.506196022
02/01/2018 22:14:10.000,2.702764273,3.49125576
02/01/2018 22:16:10.000,2.702764273,3.476700783
02/01/2018 22:18:10.000,2.702764273,3.461978912
02/01/2018 22:20:10.000,2.702764273,3.446902275
02/01/2018 22:22:10.000,2.702764273,3.430755615
02/01/2018 22:24:10.000,2.702764273,3.413376808
02/01/2018 22:26:10.000,2.702764273,3.39514637
02/01/2018 22:28:10.000,2.702764273,3.375112534
02/01/2018 22:30:10.000,2.702764273,3.352408409
02/01/2018 22:32:10.000,2.702764273,3.326384544
02/01/2018 22:34:10.000,2.702764273,3.295988083
02/01/2018 22:36:10.000,2.702764273,3.25965023
02/01/2018 22:38:10.000,2.702764273,3.213809013
02/01/2018 22:40:10.000,2.702764273,3.152228355
02/01/2018 22:42:10.000,2.702764273,3.064173698
02/01/2018 22:44:10.000,2.702764273,2.999998093
02/01/2018 22:46:10.000,2.702764273,3.574983597
02/01/2018 22:48:10.000,2.702764273,3.61671257
02/01/2018 22:50:10.000,2.702764273,3.62802887
02/01/2018 22:52:10.000,0,3.628063202
02/01/2018 22:54:10.000,0.160621911,4.200241089
02/01/2018 22:56:10.000,0.308038533,4.200220108
02/01/2018 22:58:10.000,0.441107839,4.200232506
02/01/2018 23:00:10.000,0.562788308,4.200169563
02/01/2018 23:02:10.000,0.664157629,4.200161934
02/01/2018 23:04:10.000,0.772441387,4.223557472
02/01/2018 23:06:10.000,0.881106615,4.249231339
02/01/2018 23:08:10.000,0.989780128,4.276499748
02/01/2018 23:10:10.000,1.098443627,4.305220604
02/01/2018 23:12:10.000,1.20711422,4.334882736
02/01/2018 23:14:10.000,1.315786123,4.36528492
02/01/2018 23:16:10.000,1.424448609,4.396764755
02/01/2018 23:18:10.000,1.528736591,4.400145531
02/01/2018 23:20:10.000,1.624151826,4.400133133
02/01/2018 23:22:10.000,1.712053657,4.400117874
02/01/2018 23:24:10.000,1.793427229,4.400168419
02/01/2018 23:26:10.000,1.869135141,4.400133133
02/01/2018 23:28:10.000,1.939839244,4.400073051
02/01/2018 23:30:10.000,2.006108999,4.399997711
02/01/2018 23:32:10.000,2.068370342,4.400104523
02/01/2018 23:34:10.000,2.126956224,4.400100708
02/01/2018 23:36:10.000,2.182147503,4.400082588
02/01/2018 23:38:10.000,2.234130621,4.400105476
02/01/2018 23:40:10.000,2.283092022,4.400098801
02/01/2018 23:42:10.000,2.32919693,4.400136948
02/01/2018 23:44:10.000,2.372613907,4.400047302
02/01/2018 23:46:10.000,2.413476706,4.40009594
02/01/2018 23:48:10.000,2.451949358,4.400060654
02/01/2018 23:50:10.000,2.488185644,4.400130272
02/01/2018 23:52:10.000,2.522239447,4.400053024
02/01/2018 23:54:10.000,2.554196358,4.400067329
02/01/2018 23:56:10.000,2.584209919,4.400046349
02/01/2018 23:58:10.000,2.612472057,4.400048256
02/02/2018 00:00:10.000,2.639062643,4.400022507
02/02/2018 00:02:10.000,2.664029598,4.400081635
02/02/2018 00:04:10.000,2.687446833,4.400066376
02/02/2018 00:06:10.000,2.702085257,4.400018692
02/02/2018 00:08:10.000,2.702085257,4.301999092
02/02/2018 00:10:10.000,2.702085257,4.29011631
02/02/2018 00:12:10.000,2.702085257,4.286757469
02/02/2018 00:14:10.000,2.702085257,3.975096703
02/02/2018 00:16:10.000,2.702085257,3.933515549
02/02/2018 00:18:10.000,2.702085257,3.898287773
02/02/2018 00:20:10.000,2.702085257,3.865004539
02/02/2018 00:22:10.000,2.702085257,3.833782196
02/02/2018 00:24:10.000,2.702085257,3.803807259
02/02/2018 00:26:10.000,2.702085257,3.774096489
02/02/2018 00:28:10.000,2.702085257,3.744689941
02/02/2018 00:30:10.000,2.702085257,3.716775894
02/02/2018 00:32:10.000,2.702085257,3.69134903
02/02/2018 00:34:10.000,2.702085257,3.668913841
02/02/2018 00:36:10.000,2.702085257,3.647953987
02/02/2018 00:38:10.000,2.702085257,3.627882004
02/02/2018 00:40:10.000,2.702085257,3.60872364
02/02/2018 00:42:10.000,2.702085257,3.590126991
02/02/2018 00:44:10.000,2.702085257,3.572053909
02/02/2018 00:46:10.000,2.702085257,3.554470062
02/02/2018 00:48:10.000,2.702085257,3.537771225
02/02/2018 00:50:10.000,2.702085257,3.521760941
02/02/2018 00:52:10.000,2.702085257,3.506343842
02/02/2018 00:54:10.000,2.702085257,3.491238594
02/02/2018 00:56:10.000,2.702085257,3.476649284
02/02/2018 00:58:10.000,2.702085257,3.461993217
02/02/2018 01:00:10.000,2.702085257,3.446761131
02/02/2018 01:02:10.000,2.702085257,3.430582047
02/02/2018 01:04:10.000,2.702085257,3.41344738
02/02/2018 01:06:10.000,2.702085257,3.395456314
02/02/2018 01:08:10.000,2.702085257,3.375594139
02/02/2018 01:10:10.000,2.702085257,3.352787018
02/02/2018 01:12:10.000,2.702085257,3.326250076
02/02/2018 01:14:10.000,2.702085257,3.295493126
02/02/2018 01:16:10.000,2.702085257,3.258163452
02/02/2018 01:18:10.000,2.702085257,3.212039948
02/02/2018 01:20:10.000,2.702085257,3.151342392
02/02/2018 01:22:10.000,2.702085257,3.06342411
02/02/2018 01:24:10.000,2.702085257,2.999997139
02/02/2018 01:26:10.000,2.702085257,3.574826241
02/02/2018 01:28:10.000,2.702085257,3.616607666
02/02/2018 01:30:10.000,2.702085257,3.627938271
02/02/2018 01:32:10.000,0,3.628273964
02/02/2018 01:34:10.000,0.160549194,4.20018959
02/02/2018 01:36:10.000,0.307714254,4.200279236
02/02/2018 01:38:10.000,0.440362215,4.200217247
02/02/2018 01:40:10.000,0.561592996,4.200209618
02/02/2018 01:42:10.000,0.656964183,4.200152397
02/02/2018 01:44:10.000,0.765231669,4.223324776
02/02/2018 01:46:10.000,0.873918891,4.248836517
02/02/2018 01:48:10.000,0.9825688,4.275640488
02/02/2018 01:50:10.000,1.091241002,4.303878784
02/02/2018 01:52:10.000,1.199910641,4.333485603
02/02/2018 01:54:10.000,1.308569312,4.364121437
02/02/2018 01:56:10.000,1.417229891,4.395906448
02/02/2018 01:58:10.000,1.521717906,4.400238037
02/02/2018 02:00:10.000,1.617302656,4.40018177
02/02/2018 02:02:10.000,1.705360055,4.400101662
02/02/2018 02:04:10.000,1.786966085,4.400174141
02/02/2018 02:06:10.000,1.862991214,4.400068283
02/02/2018 02:08:10.000,1.934056759,4.400103569
02/02/2018 02:10:10.000,2.000665188,4.400146484
02/02/2018 02:12:10.000,2.063205004,4.400118828
02/02/2018 02:14:10.000,2.122021914,4.400082588
02/02/2018 02:16:10.000,2.177393675,4.400147438
02/02/2018 02:18:10.000,2.229543924,4.400084496
02/02/2018 02:20:10.000,2.278648853,4.400099754
02/02/2018 02:22:10.000,2.324912071,4.40004921
02/02/2018 02:24:10.000,2.368459463,4.400091171
02/02/2018 02:26:10.000,2.409480333,4.400081635
02/02/2018 02:28:10.000,2.448113203,4.400044441
02/02/2018 02:30:10.000,2.484492064,4.400039673
02/02/2018 02:32:10.000,2.518720627,4.399987221
02/02/2018 02:34:10.000,2.55090332,4.4000597
02/02/2018 02:36:10.000,2.581129551,4.400114059
02/02/2018 02:38:10.000,2.609555483,4.400052071
02/02/2018 02:40:10.000,2.636306286,4.400055885
02/02/2018 02:42:10.000,2.661447287,4.400039673
02/02/2018 02:44:10.000,2.685012341,4.400105476
02/02/2018 02:46:10.000,2.70136261,4.400038719
02/02/2018 02:48:10.000,2.70136261,4.302045822
02/02/2018 02:50:10.000,2.70136261,4.290156364
02/02/2018 02:52:10.000,2.70136261,4.286824226
02/02/2018 02:54:10.000,2.70136261,3.97549057
02/02/2018 02:56:10.000,2.70136261,3.933730125
02/02/2018 02:58:10.000,2.70136261,3.898546219
02/02/2018 03:00:10.000,2.70136261,3.86564064
02/02/2018 03:02:10.000,2.70136261,3.834331512
02/02/2018 03:04:10.000,2.70136261,3.804019928
02/02/2018 03:06:10.000,2.70136261,3.774071693
02/02/2018 03:08:10.000,2.70136261,3.744832039
02/02/2018 03:10:10.000,2.70136261,3.717137337
02/02/2018 03:12:10.000,2.70136261,3.691649437
02/02/2018 03:14:10.000,2.70136261,3.668550491
02/02/2018 03:16:10.000,2.70136261,3.64769268
02/02/2018 03:18:10.000,2.70136261,3.627892494
02/02/2018 03:20:10.000,2.70136261,3.608646393
02/02/2018 03:22:10.000,2.70136261,3.589922905
02/02/2018 03:24:10.000,2.70136261,3.572027206
02/02/2018 03:26:10.000,2.70136261,3.555008888
02/02/2018 03:28:10.000,2.70136261,3.538619041
02/02/2018 03:30:10.000,2.70136261,3.522251129
02/02/2018 03:32:10.000,2.70136261,3.506886482
02/02/2018 03:34:10.000,2.70136261,3.491808891
02/02/2018 03:36:10.000,2.70136261,3.477017403
02/02/2018 03:38:10.000,2.70136261,3.462409019
02/02/2018 03:40:10.000,2.70136261,3.447288513
02/02/2018 03:42:10.000,2.70136261,3.431542397
02/02/2018 03:44:10.000,2.70136261,3.414306641
02/02/2018 03:46:10.000,2.70136261,3.395760536
02/02/2018 03:48:10.000,2.70136261,3.375706673
02/02/2018 03:50:10.000,2.70136261,3.35308075
02/02/2018 03:52:10.000,2.70136261,3.327045441
02/02/2018 03:54:10.000,2.70136261,3.296405792
02/02/2018 03:56:10.000,2.70136261,3.259226799
02/02/2018 03:58:10.000,2.70136261,3.212982178
02/02/2018 04:00:10.000,2.70136261,3.1516819
02/02/2018 04:02:10.000,2.70136261,3.063302994
02/02/2018 04:04:10.000,2.70136261,2.999997139
02/02/2018 04:06:10.000,2.70136261,3.574536324
02/02/2018 04:08:10.000,2.70136261,3.616304398
02/02/2018 04:10:10.000,2.70136261,3.627744675
02/02/2018 04:12:10.000,0,3.627825737
02/02/2018 04:14:10.000,0.160503238,4.200210571
02/02/2018 04:16:10.000,0.307521015,4.200181007
02/02/2018 04:18:10.000,0.440136373,4.200206757
02/02/2018 04:20:10.000,0.561330199,4.200183868
02/02/2018 04:22:10.000,0.657854199,4.200234413
02/02/2018 04:24:10.000,0.766142309,4.223647118
02/02/2018 04:26:10.000,0.874804378,4.249359131
02/02/2018 04:28:10.000,0.983460069,4.276237488
02/02/2018 04:30:10.000,1.092135668,4.304605484
02/02/2018 04:32:10.000,1.200800896,4.334466934
02/02/2018 04:34:10.000,1.309459209,4.365214348
02/02/2018 04:36:10.000,1.418128252,4.3968153
02/02/2018 04:38:10.000,1.522408724,4.400168419
02/02/2018 04:40:10.000,1.617854118,4.400154114
02/02/2018 04:42:10.000,1.705800295,4.400183678
02/02/2018 04:44:10.000,1.787269115,4.400149345
02/02/2018 04:46:10.000,1.86311841,4.400114059
02/02/2018 04:48:10.000,1.934023261,4.40014267
02/02/2018 04:50:10.000,2.00049758,4.40007019
02/02/2018 04:52:10.000,2.062942028,4.400094032
02/02/2018 04:54:10.000,2.121727228,4.400185585
02/02/2018 04:56:10.000,2.177047968,4.400094986
02/02/2018 04:58:10.000,2.229091883,4.400099754
02/02/2018 05:00:10.000,2.278077841,4.40013504
02/02/2018 05:02:10.000,2.324219942,4.400067329
02/02/2018 05:04:10.000,2.367679596,4.400078773
02/02/2018 05:06:10.000,2.408612251,4.400103569
02/02/2018 05:08:10.000,2.447173119,4.400100708
02/02/2018 05:10:10.000,2.483489513,4.400136948
02/02/2018 05:12:10.000,2.517665386,4.400024414
02/02/2018 05:14:10.000,2.549806595,4.400013924
02/02/2018 05:16:10.000,2.580025196,4.400078773
02/02/2018 05:18:10.000,2.608428717,4.400064468
02/02/2018 05:20:10.000,2.635157347,4.400083542
02/02/2018 05:22:10.000,2.660283566,4.400109291
02/02/2018 05:24:10.000,2.683869123,4.400053978
02/02/2018 05:26:10.000,2.701440334,4.400043488
02/02/2018 05:28:10.000,2.701440334,4.302184105
02/02/2018 05:30:10.000,2.701440334,4.290307999
02/02/2018 05:32:10.000,2.701440334,4.286991119
02/02/2018 05:34:10.000,2.701440334,3.976005554
02/02/2018 05:36:10.000,2.701440334,3.934344292
02/02/2018 05:38:10.000,2.701440334,3.898877144
02/02/2018 05:40:10.000,2.701440334,3.865848541
02/02/2018 05:42:10.000,2.701440334,3.834688187
02/02/2018 05:44:10.000,2.701440334,3.804491997
02/02/2018 05:46:10.000,2.701440334,3.77450943
02/02/2018 05:48:10.000,2.701440334,3.745493889
02/02/2018 05:50:10.000,2.701440334,3.718268394
02/02/2018 05:52:10.000,2.701440334,3.6927948
02/02/2018 05:54:10.000,2.701440334,3.669359207
02/02/2018 05:56:10.000,2.701440334,3.648350716
02/02/2018 05:58:10.000,2.701440334,3.628592491
02/02/2018 06:00:10.000,2.701440334,3.609562874
02/02/2018 06:02:10.000,2.701440334,3.590859413
02/02/2018 06:04:10.000,2.701440334,3.572603226
02/02/2018 06:06:10.000,2.701440334,3.555277824
02/02/2018 06:08:10.000,2.701440334,3.538765907
02/02/2018 06:10:10.000,2.701440334,3.522749901
02/02/2018 06:12:10.000,2.701440334,3.507393837
02/02/2018 06:14:10.000,2.701440334,3.492571831
02/02/2018 06:16:10.000,2.701440334,3.478118896
02/02/2018 06:18:10.000,2.701440334,3.463302612
02/02/2018 06:20:10.000,2.701440334,3.448030472
02/02/2018 06:22:10.000,2.701440334,3.431760788
02/02/2018 06:24:10.000,2.701440334,3.415127754
02/02/2018 06:26:10.000,2.701440334,3.396920204
02/02/2018 06:28:10.000,2.701440334,3.37707901
02/02/2018 06:30:10.000,2.701440334,3.354498863
02/02/2018 06:32:10.000,2.701440334,3.328314781
02/02/2018 06:34:10.000,2.701440334,3.297411919
02/02/2018 06:36:10.000,2.701440334,3.259921074
02/02/2018 06:38:10.000,2.701440334,3.213294029
02/02/2018 06:40:10.000,2.701440334,3.152043343
02/02/2018 06:42:10.000,2.701440334,3.064369202
02/02/2018 06:44:10.000,2.701440334,2.999995232
02/02/2018 06:46:10.000,2.701440334,3.573797226
02/02/2018 06:48:10.000,2.701440334,3.615671158
02/02/2018 06:50:10.000,2.701440334,3.627024651
02/02/2018 06:52:10.000,0,3.627233505
02/02/2018 06:54:10.000,0.160442397,4.200204849
02/02/2018 06:56:10.000,0.307416111,4.200178146
02/02/2018 06:58:10.000,0.439996034,4.200201035
02/02/2018 07:00:10.000,0.561234415,4.20022583
02/02/2018 07:02:10.000,0.656481743,4.20015049
02/02/2018 07:04:10.000,0.764788747,4.223694801
02/02/2018 07:06:10.000,0.873447299,4.249295235
02/02/2018 07:08:10.000,0.98209691,4.276187897
02/02/2018 07:10:10.000,1.090779424,4.304779053
02/02/2018 07:12:10.000,1.199442625,4.334641457
02/02/2018 07:14:10.000,1.30810976,4.365291595
02/02/2018 07:16:10.000,1.416774511,4.396885872
02/02/2018 07:18:10.000,1.521034002,4.400143623
02/02/2018 07:20:10.000,1.616396189,4.400187492
02/02/2018 07:22:10.000,1.704253674,4.400050163
02/02/2018 07:24:10.000,1.78564167,4.400103569
02/02/2018 07:26:10.000,1.861388206,4.400149345
02/02/2018 07:28:10.000,1.932217121,4.400071144
02/02/2018 07:30:10.000,1.99864161,4.400117874
02/02/2018 07:32:10.000,2.061064243,4.400138855
02/02/2018 07:34:10.000,2.119809151,4.400103569
02/02/2018 07:36:10.000,2.175089598,4.40007782
02/02/2018 07:38:10.000,2.227186441,4.400127411
02/02/2018 07:40:10.000,2.276273251,4.400092125
02/02/2018 07:42:10.000,2.322527409,4.400110245
02/02/2018 07:44:10.000,2.3660779,4.400091171
02/02/2018 07:46:10.000,2.407091141,4.400120735
02/02/2018 07:48:10.000,2.445672512,4.400086403
02/02/2018 07:50:10.000,2.481975317,4.400117874
02/02/2018 07:52:10.000,2.516141653,4.40012455
02/02/2018 07:54:10.000,2.548279047,4.400064468
02/02/2018 07:56:10.000,2.578467846,4.400133133
02/02/2018 07:58:10.000,2.60682559,4.400013924
02/02/2018 08:00:10.000,2.633508444,4.400066376
02/02/2018 08:02:10.000,2.658623934,4.400066376
02/02/2018 08:04:10.000,2.682252407,4.400048256
02/02/2018 08:06:10.000,2.704440117,4.400055885
02/02/2018 08:08:10.000,2.725246906,4.400073051
02/02/2018 08:10:10.000,2.744753599,4.400062561
02/02/2018 08:12:10.000,2.763043404,4.400039673
02/02/2018 08:14:10.000,2.780204058,4.400047302
02/02/2018 08:16:10.000,2.796306372,4.400094986
02/02/2018 08:18:10.000,2.81143713,4.400057793
02/02/2018 08:20:10.000,2.825649738,4.400034904
02/02/2018 08:22:10.000,2.83899498,4.400092125
02/02/2018 08:24:10.000,2.851536274,4.400087357
02/02/2018 08:26:10.000,2.863335371,4.400097847
02/02/2018 08:28:10.000,2.874444962,4.400020599
02/02/2018 08:30:10.000,2.884907722,4.400061607
02/02/2018 08:32:10.000,2.894743681,4.399992943
02/02/2018 08:34:10.000,2.90401721,4.399977684
02/02/2018 08:36:10.000,2.912794352,4.399969101
02/02/2018 08:38:10.000,2.921098709,4.400006294
02/02/2018 08:40:10.000,2.928958654,4.399999619
02/02/2018 08:42:10.000,2.93639636,4.400100708
02/02/2018 08:44:10.000,2.943439007,4.400016785
02/02/2018 08:46:10.000,2.95010972,4.400043488
02/02/2018 08:48:10.000,2.956436872,4.400017738
02/02/2018 08:50:10.000,2.962450743,4.400011063
02/02/2018 08:52:10.000,2.968156338,4.399947166
02/02/2018 08:54:10.000,2.973578691,4.400001526
02/02/2018 08:56:10.000,2.978731871,4.399932861
02/02/2018 08:58:10.000,2.983644962,4.399988174
02/02/2018 09:00:10.000,2.988329172,4.400008202
02/02/2018 09:02:10.000,2.992797852,4.400025368
02/02/2018 09:04:10.000,2.997063875,4.399981499
02/02/2018 09:06:10.000,3.001138926,4.399993896
02/02/2018 09:08:10.000,3.005026579,4.400074005
02/02/2018 09:10:10.000,3.008738756,4.399958611
02/02/2018 09:12:10.000,3.012285948,4.40000248
02/02/2018 09:14:10.000,3.015685081,4.400037766
02/02/2018 09:16:10.000,3.018941641,4.400017738
02/02/2018 09:18:10.000,3.022064447,4.400045395
02/02/2018 09:20:10.000,3.025058031,4.399932861
02/02/2018 09:22:10.000,3.027930737,4.399999619
02/02/2018 09:24:10.000,3.029821396,4.399971962


==> darts_plots_dTCN_DeepAR_nbeats/mendeley.csv <==
Time,Voltage,Current,Ah
7/23/2017 1:42,3.97343,-2.899,2.39345
7/23/2017 1:43,3.95992,-2.899,2.38539
7/23/2017 1:44,3.95026,-2.899,2.37734
7/23/2017 1:45,3.94319,-2.89982,2.36929
7/23/2017 1:46,3.93675,-2.89982,2.36123
7/23/2017 1:47,3.93161,-2.899,2.35318
7/23/2017 1:48,3.9271,-2.89982,2.34513
7/23/2017 1:49,3.9226,-2.89982,2.33707
7/23/2017 1:50,3.91874,-2.89982,2.32902
7/23/2017 1:51,3.91488,-2.89982,2.32097
7/23/2017 1:52,3.91166,-2.89982,2.31291
7/23/2017 1:53,3.90845,-2.899,2.30486
7/23/2017 1:54,3.90523,-2.89982,2.2968
7/23/2017 1:55,3.90266,-2.899,2.28875
7/23/2017 1:56,3.89944,-2.899,2.2807
7/23/2017 1:57,3.89622,-2.899,2.27264
7/23/2017 1:58,3.89301,-2.89982,2.26459
7/23/2017 1:59,3.89043,-2.899,2.25653
7/23/2017 2:00,3.88786,-2.899,2.24848
7/23/2017 2:01,3.88464,-2.89982,2.24043
7/23/2017 2:02,3.88207,-2.899,2.23237
7/23/2017 2:03,3.87885,-2.89982,2.22432
7/23/2017 2:04,3.87563,-2.89982,2.21627
7/23/2017 2:05,3.87306,-2.899,2.20821
7/23/2017 2:06,3.86984,-2.89982,2.20016
7/23/2017 2:07,3.86727,-2.89982,2.1921
7/23/2017 2:08,3.86405,-2.899,2.18405
7/23/2017 2:09,3.86148,-2.89982,2.176
7/23/2017 2:10,3.85891,-2.899,2.16794
7/23/2017 2:11,3.85569,-2.899,2.15988
7/23/2017 2:12,3.85312,-2.899,2.15183
7/23/2017 2:13,3.8499,-2.899,2.14378
7/23/2017 2:14,3.84733,-2.89982,2.13573
7/23/2017 2:15,3.84411,-2.899,2.12767
7/23/2017 2:16,3.84154,-2.899,2.11961
7/23/2017 2:17,3.83832,-2.899,2.11156
7/23/2017 2:18,3.83575,-2.899,2.10351
7/23/2017 2:19,3.83253,-2.899,2.09545
7/23/2017 2:20,3.82996,-2.899,2.0874
7/23/2017 2:21,3.82674,-2.89982,2.07935
7/23/2017 2:22,3.82417,-2.89982,2.07129
7/23/2017 2:23,3.82095,-2.899,2.06324
7/23/2017 2:24,3.81837,-2.899,2.05519
7/23/2017 2:25,3.8158,-2.89982,2.04713
7/23/2017 2:26,3.81258,-2.899,2.03908
7/23/2017 2:27,3.81001,-2.899,2.03102
7/23/2017 2:28,3.80679,-2.89982,2.02297
7/23/2017 2:29,3.80422,-2.89982,2.01492
7/23/2017 2:30,3.801,-2.89982,2.00687
7/23/2017 2:31,3.79843,-2.899,1.99881
7/23/2017 2:32,3.79521,-2.899,1.99076
7/23/2017 2:33,3.79264,-2.899,1.9827
7/23/2017 2:34,3.78942,-2.89982,1.97464
7/23/2017 2:35,3.78685,-2.899,1.96659
7/23/2017 2:36,3.78428,-2.899,1.95854
7/23/2017 2:37,3.78106,-2.89982,1.95048
7/23/2017 2:38,3.77849,-2.89982,1.94243
7/23/2017 2:39,3.77591,-2.89982,1.93438
7/23/2017 2:40,3.7727,-2.89982,1.92632
7/23/2017 2:41,3.77012,-2.899,1.91827
7/23/2017 2:42,3.76755,-2.89982,1.91021
7/23/2017 2:43,3.76498,-2.899,1.90216
7/23/2017 2:44,3.76176,-2.899,1.89411
7/23/2017 2:45,3.75919,-2.89982,1.88605
7/23/2017 2:46,3.75661,-2.89982,1.878
7/23/2017 2:47,3.75339,-2.89982,1.86995
7/23/2017 2:48,3.75082,-2.899,1.86189
7/23/2017 2:49,3.74825,-2.89982,1.85384
7/23/2017 2:50,3.74567,-2.899,1.84578
7/23/2017 2:51,3.74246,-2.899,1.83773
7/23/2017 2:52,3.73924,-2.899,1.82968
7/23/2017 2:53,3.73731,-2.899,1.82162
7/23/2017 2:54,3.73409,-2.899,1.81357
7/23/2017 2:55,3.73152,-2.89982,1.80552
7/23/2017 2:56,3.7283,-2.89982,1.79746
7/23/2017 2:57,3.72573,-2.899,1.7894
7/23/2017 2:58,3.72316,-2.899,1.78135
7/23/2017 2:59,3.71994,-2.899,1.7733
7/23/2017 3:00,3.71737,-2.899,1.76525
7/23/2017 3:01,3.71479,-2.89982,1.75719
7/23/2017 3:02,3.71222,-2.899,1.74914
7/23/2017 3:03,3.709,-2.899,1.74108
7/23/2017 3:04,3.70643,-2.899,1.73303
7/23/2017 3:05,3.70386,-2.89982,1.72497
7/23/2017 3:06,3.70064,-2.89982,1.71692
7/23/2017 3:07,3.69807,-2.89982,1.70886
7/23/2017 3:08,3.69549,-2.89982,1.70081
7/23/2017 3:09,3.69292,-2.899,1.69276
7/23/2017 3:10,3.6897,-2.89982,1.68471
7/23/2017 3:11,3.68713,-2.899,1.67665
7/23/2017 3:12,3.68391,-2.89982,1.6686
7/23/2017 3:13,3.68134,-2.89982,1.66054
7/23/2017 3:14,3.67812,-2.89982,1.65248
7/23/2017 3:15,3.67555,-2.89982,1.64443
7/23/2017 3:16,3.67297,-2.899,1.63638
7/23/2017 3:17,3.66976,-2.899,1.62832
7/23/2017 3:18,3.66654,-2.89982,1.62027
7/23/2017 3:19,3.66397,-2.89982,1.61222
7/23/2017 3:20,3.66139,-2.899,1.60416
7/23/2017 3:21,3.65818,-2.899,1.59611
7/23/2017 3:22,3.65496,-2.899,1.58805
7/23/2017 3:23,3.65239,-2.899,1.58
7/23/2017 3:24,3.64917,-2.899,1.57195
7/23/2017 3:25,3.64595,-2.89982,1.56389
7/23/2017 3:26,3.64338,-2.899,1.55585
7/23/2017 3:27,3.64016,-2.89982,1.54779
7/23/2017 3:28,3.63695,-2.899,1.53973
7/23/2017 3:29,3.63437,-2.899,1.53168
7/23/2017 3:30,3.63116,-2.89982,1.52363
7/23/2017 3:31,3.62794,-2.89982,1.51557
7/23/2017 3:32,3.62537,-2.899,1.50752
7/23/2017 3:33,3.62215,-2.899,1.49947
7/23/2017 3:34,3.61893,-2.89982,1.49141
7/23/2017 3:35,3.61571,-2.89982,1.48336
7/23/2017 3:36,3.61314,-2.89982,1.4753
7/23/2017 3:37,3.60992,-2.89982,1.46725
7/23/2017 3:38,3.60671,-2.899,1.45919
7/23/2017 3:39,3.60413,-2.899,1.45114
7/23/2017 3:40,3.60092,-2.899,1.44309
7/23/2017 3:41,3.5977,-2.89982,1.43503
7/23/2017 3:42,3.59448,-2.899,1.42698
7/23/2017 3:43,3.59191,-2.89982,1.41893
7/23/2017 3:44,3.58869,-2.89982,1.41087
7/23/2017 3:45,3.58548,-2.89982,1.40281
7/23/2017 3:46,3.58226,-2.89982,1.39476
7/23/2017 3:47,3.57904,-2.89982,1.38671
7/23/2017 3:48,3.57583,-2.899,1.37865
7/23/2017 3:49,3.57325,-2.89982,1.3706
7/23/2017 3:50,3.57004,-2.899,1.36255
7/23/2017 3:51,3.56682,-2.89982,1.35449
7/23/2017 3:52,3.5636,-2.899,1.34644
7/23/2017 3:53,3.56103,-2.899,1.33839
7/23/2017 3:54,3.55781,-2.89982,1.33033
7/23/2017 3:55,3.55459,-2.899,1.32227
7/23/2017 3:56,3.55138,-2.89982,1.31422
7/23/2017 3:57,3.5488,-2.899,1.30617
7/23/2017 3:58,3.54559,-2.899,1.29812
7/23/2017 3:59,3.54237,-2.89982,1.29007
7/23/2017 4:00,3.53915,-2.89982,1.28201
7/23/2017 4:01,3.53594,-2.89982,1.27396
7/23/2017 4:02,3.53336,-2.89982,1.2659
7/23/2017 4:03,3.53015,-2.899,1.25784
7/23/2017 4:04,3.52693,-2.899,1.24979
7/23/2017 4:05,3.52436,-2.89982,1.24174
7/23/2017 4:06,3.52114,-2.899,1.23369
7/23/2017 4:07,3.51857,-2.89982,1.22563
7/23/2017 4:08,3.51535,-2.899,1.21758
7/23/2017 4:09,3.51213,-2.89982,1.20952
7/23/2017 4:10,3.50956,-2.899,1.20147
7/23/2017 4:11,3.50634,-2.89982,1.19341
7/23/2017 4:12,3.50313,-2.89982,1.18536
7/23/2017 4:13,3.50055,-2.899,1.17731
7/23/2017 4:14,3.49798,-2.89982,1.16925
7/23/2017 4:15,3.49476,-2.89982,1.1612
7/23/2017 4:16,3.49219,-2.89982,1.15314
7/23/2017 4:17,3.48897,-2.89982,1.14509
7/23/2017 4:18,3.4864,-2.89982,1.13704
7/23/2017 4:19,3.48382,-2.89982,1.12899
7/23/2017 4:20,3.48061,-2.89982,1.12093
7/23/2017 4:21,3.47803,-2.89982,1.11287
7/23/2017 4:22,3.47546,-2.899,1.10482
7/23/2017 4:23,3.47224,-2.899,1.09677
7/23/2017 4:24,3.46967,-2.89982,1.08871
7/23/2017 4:25,3.4671,-2.899,1.08066
7/23/2017 4:26,3.46452,-2.899,1.07261
7/23/2017 4:27,3.46195,-2.89982,1.06455
7/23/2017 4:28,3.45873,-2.89982,1.0565
7/23/2017 4:29,3.45616,-2.89982,1.04844
7/23/2017 4:30,3.45359,-2.89982,1.04039
7/23/2017 4:31,3.45101,-2.89982,1.03234
7/23/2017 4:32,3.44844,-2.89982,1.02428
7/23/2017 4:33,3.44587,-2.89982,1.01623
7/23/2017 4:34,3.44329,-2.899,1.00818
7/23/2017 4:35,3.44072,-2.899,1.00012
7/23/2017 4:36,3.43879,-2.89982,0.99207
7/23/2017 4:37,3.43622,-2.89982,0.98402
7/23/2017 4:38,3.43364,-2.899,0.97596
7/23/2017 4:39,3.43107,-2.899,0.9679
7/23/2017 4:40,3.4285,-2.899,0.95985
7/23/2017 4:41,3.42592,-2.89982,0.9518
7/23/2017 4:42,3.42335,-2.899,0.94375
7/23/2017 4:43,3.42077,-2.899,0.93569
7/23/2017 4:44,3.41884,-2.899,0.92764
7/23/2017 4:45,3.41627,-2.899,0.91959
7/23/2017 4:46,3.4137,-2.899,0.91153
7/23/2017 4:47,3.41112,-2.89982,0.90348
7/23/2017 4:48,3.40919,-2.89982,0.89542
7/23/2017 4:49,3.40662,-2.899,0.88737
7/23/2017 4:50,3.40405,-2.89982,0.87931
7/23/2017 4:51,3.40212,-2.89982,0.87126
7/23/2017 4:52,3.39954,-2.899,0.86321
7/23/2017 4:53,3.39697,-2.899,0.85515
7/23/2017 4:54,3.39504,-2.899,0.8471
7/23/2017 4:55,3.39247,-2.89982,0.83904
7/23/2017 4:56,3.38989,-2.89982,0.83099
7/23/2017 4:57,3.38796,-2.899,0.82294
7/23/2017 4:58,3.38539,-2.89982,0.81488
7/23/2017 4:59,3.38282,-2.89982,0.80683
7/23/2017 5:00,3.38024,-2.89982,0.79877
7/23/2017 5:01,3.37831,-2.89982,0.79072
7/23/2017 5:02,3.37574,-2.899,0.78267
7/23/2017 5:03,3.37317,-2.899,0.77461
7/23/2017 5:04,3.37059,-2.899,0.76656
7/23/2017 5:05,3.36866,-2.899,0.7585
7/23/2017 5:06,3.36609,-2.899,0.75045
7/23/2017 5:07,3.36352,-2.89982,0.7424
7/23/2017 5:08,3.36094,-2.89982,0.73434
7/23/2017 5:09,3.35901,-2.89982,0.72629
7/23/2017 5:10,3.35644,-2.89982,0.71824
7/23/2017 5:11,3.35386,-2.89982,0.71018
7/23/2017 5:12,3.35129,-2.899,0.70213
7/23/2017 5:13,3.34872,-2.899,0.69407
7/23/2017 5:14,3.34614,-2.89982,0.68602
7/23/2017 5:15,3.34357,-2.89982,0.67797
7/23/2017 5:16,3.341,-2.89982,0.66991
7/23/2017 5:17,3.33842,-2.89982,0.66186
7/23/2017 5:18,3.33585,-2.89982,0.65381
7/23/2017 5:19,3.33328,-2.89982,0.64575
7/23/2017 5:20,3.3307,-2.89982,0.63769
7/23/2017 5:21,3.32749,-2.89982,0.62964
7/23/2017 5:22,3.32491,-2.89982,0.62159
7/23/2017 5:23,3.32234,-2.899,0.61353
7/23/2017 5:24,3.31912,-2.899,0.60548
7/23/2017 5:25,3.31655,-2.89982,0.59742
7/23/2017 5:26,3.31333,-2.899,0.58937
7/23/2017 5:27,3.31012,-2.89982,0.58132
7/23/2017 5:28,3.30754,-2.899,0.57327
7/23/2017 5:29,3.30433,-2.899,0.56521
7/23/2017 5:30,3.30111,-2.89982,0.55716
7/23/2017 5:31,3.29789,-2.89982,0.54911
7/23/2017 5:32,3.29468,-2.89982,0.54105
7/23/2017 5:33,3.2921,-2.899,0.533
7/23/2017 5:34,3.28824,-2.89982,0.52494
7/23/2017 5:35,3.28502,-2.89982,0.51689
7/23/2017 5:36,3.28181,-2.899,0.50883
7/23/2017 5:37,3.27859,-2.899,0.50078
7/23/2017 5:38,3.27537,-2.899,0.49272
7/23/2017 5:39,3.27151,-2.899,0.48467
7/23/2017 5:40,3.2683,-2.899,0.47661
7/23/2017 5:41,3.26444,-2.89982,0.46857
7/23/2017 5:42,3.26122,-2.89982,0.46051
7/23/2017 5:43,3.25672,-2.89982,0.45246
7/23/2017 5:44,3.25286,-2.89982,0.4444
7/23/2017 5:45,3.249,-2.899,0.43634
7/23/2017 5:46,3.24514,-2.89982,0.42829
7/23/2017 5:47,3.24128,-2.899,0.42024
7/23/2017 5:48,3.23677,-2.899,0.41219
7/23/2017 5:49,3.23227,-2.89982,0.40413
7/23/2017 5:50,3.22777,-2.899,0.39608
7/23/2017 5:51,3.22391,-2.89982,0.38802
7/23/2017 5:52,3.21876,-2.89982,0.37997
7/23/2017 5:53,3.21425,-2.899,0.37191
7/23/2017 5:54,3.20911,-2.89982,0.36386
7/23/2017 5:55,3.20396,-2.89982,0.35581
7/23/2017 5:56,3.19946,-2.89982,0.34775
7/23/2017 5:57,3.19367,-2.89982,0.3397
7/23/2017 5:58,3.18852,-2.89982,0.33164
7/23/2017 5:59,3.18273,-2.899,0.32359
7/23/2017 6:00,3.17694,-2.89982,0.31554
7/23/2017 6:01,3.17115,-2.89982,0.30749
7/23/2017 6:02,3.16472,-2.89982,0.29943
7/23/2017 6:03,3.15828,-2.89982,0.29138
7/23/2017 6:04,3.15185,-2.899,0.28332
7/23/2017 6:05,3.14541,-2.89982,0.27527
7/23/2017 6:06,3.13834,-2.89982,0.26721
7/23/2017 6:07,3.13062,-2.899,0.25916
7/23/2017 6:08,3.12354,-2.89982,0.25111
7/23/2017 6:09,3.11582,-2.899,0.24305
7/23/2017 6:10,3.1081,-2.89982,0.235
7/23/2017 6:11,3.09974,-2.89982,0.22695
7/23/2017 6:12,3.09137,-2.89982,0.21889
7/23/2017 6:13,3.08236,-2.899,0.21083
7/23/2017 6:14,3.07336,-2.89982,0.20278
7/23/2017 6:15,3.06371,-2.89982,0.19473
7/23/2017 6:16,3.05406,-2.899,0.18667
7/23/2017 6:17,3.04376,-2.89982,0.17862
7/23/2017 6:18,3.03347,-2.89982,0.17057
7/23/2017 6:19,3.02253,-2.899,0.16251
7/23/2017 6:20,3.01095,-2.89982,0.15446
7/23/2017 6:21,2.99873,-2.89982,0.1464
7/23/2017 6:22,2.98586,-2.89982,0.13835
7/23/2017 6:23,2.97299,-2.89982,0.13029
7/23/2017 6:24,2.95884,-2.89982,0.12224
7/23/2017 6:25,2.94404,-2.899,0.11419
7/23/2017 6:26,2.9286,-2.899,0.10613
7/23/2017 6:27,2.91252,-2.899,0.09808
7/23/2017 6:28,2.89515,-2.89982,0.09003
7/23/2017 6:29,2.87649,-2.89982,0.08197
7/23/2017 6:30,2.87584,-2.899,0.08149
7/23/2017 6:31,3.17321,0,0.08149
7/23/2017 6:32,3.2131,0,0.08149
7/23/2017 6:33,3.23948,0,0.08149
7/23/2017 6:34,3.25814,0,0.08149
7/23/2017 6:35,3.27294,0,0.08149
7/23/2017 6:36,3.28516,0,0.08149
7/23/2017 6:37,3.29481,0,0.08149
7/23/2017 6:38,3.30318,0,0.08149
7/23/2017 6:39,3.30961,0,0.08149
7/23/2017 6:40,3.3154,0,0.08149
7/23/2017 6:41,3.32055,0,0.08149
7/23/2017 6:42,3.32441,0,0.08149
7/23/2017 6:43,3.32763,0,0.08149
7/23/2017 6:44,3.33149,0,0.08149
7/23/2017 6:45,3.33406,0,0.08149
7/23/2017 6:46,3.33663,0,0.08149
7/23/2017 6:47,3.33856,0,0.08149
7/23/2017 6:48,3.34049,0,0.08149
7/23/2017 6:49,3.34242,0,0.08149
7/23/2017 6:50,3.34371,0,0.08149
7/23/2017 6:51,3.345,0,0.08149
7/23/2017 6:52,3.34629,0,0.08149
7/23/2017 6:53,3.34757,0,0.08149
7/23/2017 6:54,3.34822,0,0.08149
7/23/2017 6:55,3.3495,0,0.08149
7/23/2017 6:56,3.35015,0,0.08149
7/23/2017 6:57,3.35143,0,0.08149
7/23/2017 6:58,3.35208,0,0.08149
7/23/2017 6:59,3.35272,0,0.08149
7/23/2017 7:00,3.35401,0,0.08149
7/23/2017 7:01,3.35336,0,0.08149
7/23/2017 7:02,3.97214,-2.899,2.28817
7/23/2017 7:03,3.95799,-2.899,2.28011
7/23/2017 7:04,3.94898,-2.899,2.27206
7/23/2017 7:05,3.94126,-2.89982,2.26401
7/23/2017 7:06,3.93482,-2.899,2.25596
7/23/2017 7:07,3.92968,-2.899,2.2479
7/23/2017 7:08,3.92517,-2.899,2.23984
7/23/2017 7:09,3.92067,-2.899,2.23179
7/23/2017 7:10,3.91681,-2.89982,2.22374
7/23/2017 7:11,3.91359,-2.89982,2.21568
7/23/2017 7:12,3.91038,-2.89982,2.20763
7/23/2017 7:13,3.90652,-2.89982,2.19957
7/23/2017 7:14,3.9033,-2.89982,2.19153
7/23/2017 7:15,3.90073,-2.899,2.18347
7/23/2017 7:16,3.89751,-2.899,2.17541
7/23/2017 7:17,3.89429,-2.899,2.16736
7/23/2017 7:18,3.89172,-2.899,2.1593
7/23/2017 7:19,3.8885,-2.89982,2.15125
7/23/2017 7:20,3.88528,-2.89982,2.1432
7/23/2017 7:21,3.88271,-2.899,2.13515
7/23/2017 7:22,3.88014,-2.899,2.12708
7/23/2017 7:23,3.87692,-2.899,2.11904
7/23/2017 7:24,3.8737,-2.89982,2.11098
7/23/2017 7:25,3.87113,-2.89982,2.10293
7/23/2017 7:26,3.86791,-2.89982,2.09488
7/23/2017 7:27,3.86534,-2.89982,2.08682
7/23/2017 7:28,3.86212,-2.89982,2.07877
7/23/2017 7:29,3.85955,-2.899,2.07071
7/23/2017 7:30,3.85633,-2.899,2.06265
7/23/2017 7:31,3.85376,-2.89982,2.0546
7/23/2017 7:32,3.85054,-2.89982,2.04655
7/23/2017 7:33,3.84797,-2.89982,2.0385
7/23/2017 7:34,3.84475,-2.899,2.03044
7/23/2017 7:35,3.84218,-2.899,2.02239
7/23/2017 7:36,3.83896,-2.89982,2.01434
7/23/2017 7:37,3.83639,-2.89982,2.00628
7/23/2017 7:38,3.83317,-2.899,1.99823
7/23/2017 7:39,3.8306,-2.899,1.99017
7/23/2017 7:40,3.82738,-2.899,1.98212
7/23/2017 7:41,3.82481,-2.89982,1.97406
7/23/2017 7:42,3.82159,-2.89982,1.96601
7/23/2017 7:43,3.81902,-2.89982,1.95796
7/23/2017 7:44,3.8158,-2.899,1.94991
7/23/2017 7:45,3.81258,-2.89982,1.94185
7/23/2017 7:46,3.81001,-2.89982,1.9338
7/23/2017 7:47,3.80744,-2.89982,1.92574
7/23/2017 7:48,3.80422,-2.899,1.91769
7/23/2017 7:49,3.80165,-2.899,1.90963
7/23/2017 7:50,3.79843,-2.89982,1.90157
7/23/2017 7:51,3.79586,-2.899,1.89352
7/23/2017 7:52,3.79264,-2.89982,1.88547
7/23/2017 7:53,3.79007,-2.89982,1.87742
7/23/2017 7:54,3.78685,-2.899,1.86936
7/23/2017 7:55,3.78428,-2.89982,1.86131
7/23/2017 7:56,3.78106,-2.89982,1.85325
7/23/2017 7:57,3.77849,-2.899,1.8452
7/23/2017 7:58,3.77591,-2.899,1.83715
7/23/2017 7:59,3.77334,-2.89982,1.82909
7/23/2017 8:00,3.77012,-2.89982,1.82104
7/23/2017 8:01,3.76755,-2.899,1.81298
7/23/2017 8:02,3.76498,-2.89982,1.80493
7/23/2017 8:03,3.76176,-2.89982,1.79688
7/23/2017 8:04,3.75919,-2.899,1.78882
7/23/2017 8:05,3.75661,-2.899,1.78077
7/23/2017 8:06,3.75339,-2.899,1.77272
7/23/2017 8:07,3.75082,-2.899,1.76466
7/23/2017 8:08,3.74825,-2.89982,1.75661
7/23/2017 8:09,3.74567,-2.899,1.74855
7/23/2017 8:10,3.74246,-2.899,1.74049
7/23/2017 8:11,3.73988,-2.899,1.73245
7/23/2017 8:12,3.73731,-2.89982,1.72439
7/23/2017 8:13,3.73409,-2.899,1.71634
7/23/2017 8:14,3.73152,-2.899,1.70828
7/23/2017 8:15,3.72895,-2.89982,1.70023
7/23/2017 8:16,3.72637,-2.899,1.69218
7/23/2017 8:17,3.72316,-2.89982,1.68412
7/23/2017 8:18,3.72058,-2.899,1.67607
7/23/2017 8:19,3.71801,-2.899,1.66802
7/23/2017 8:20,3.71544,-2.89982,1.65996
7/23/2017 8:21,3.71222,-2.89982,1.6519
7/23/2017 8:22,3.70965,-2.899,1.64385
7/23/2017 8:23,3.70707,-2.89982,1.6358
7/23/2017 8:24,3.70386,-2.89982,1.62775
7/23/2017 8:25,3.70128,-2.899,1.61969
7/23/2017 8:26,3.69807,-2.899,1.61164
7/23/2017 8:27,3.69549,-2.89982,1.60358
7/23/2017 8:28,3.69292,-2.899,1.59553
7/23/2017 8:29,3.6897,-2.89982,1.58747
7/23/2017 8:30,3.68713,-2.89982,1.57941
7/23/2017 8:31,3.68455,-2.89982,1.57137
7/23/2017 8:32,3.68198,-2.89982,1.56331
7/23/2017 8:33,3.67876,-2.899,1.55526
7/23/2017 8:34,3.67555,-2.89982,1.54721
7/23/2017 8:35,3.67297,-2.89982,1.53915
7/23/2017 8:36,3.66976,-2.89982,1.5311
7/23/2017 8:37,3.66718,-2.89982,1.52304
7/23/2017 8:38,3.66461,-2.89982,1.51498
7/23/2017 8:39,3.66139,-2.89982,1.50693
7/23/2017 8:40,3.65818,-2.89982,1.49888
7/23/2017 8:41,3.6556,-2.89982,1.49083
7/23/2017 8:42,3.65239,-2.899,1.48277
7/23/2017 8:43,3.64917,-2.89982,1.47472
7/23/2017 8:44,3.6466,-2.89982,1.46667
7/23/2017 8:45,3.64338,-2.899,1.45861
7/23/2017 8:46,3.64081,-2.899,1.45056
7/23/2017 8:47,3.63759,-2.89982,1.4425
7/23/2017 8:48,3.63437,-2.899,1.43445
7/23/2017 8:49,3.6318,-2.899,1.4264
7/23/2017 8:50,3.62858,-2.899,1.41834
7/23/2017 8:51,3.62537,-2.899,1.41029
7/23/2017 8:52,3.62215,-2.899,1.40223
7/23/2017 8:53,3.61957,-2.899,1.39418
7/23/2017 8:54,3.61636,-2.899,1.38612
7/23/2017 8:55,3.61314,-2.899,1.37807
7/23/2017 8:56,3.61057,-2.899,1.37001
7/23/2017 8:57,3.60735,-2.899,1.36196
7/23/2017 8:58,3.60413,-2.89982,1.35391
7/23/2017 8:59,3.60092,-2.899,1.34586
7/23/2017 9:00,3.59834,-2.89982,1.33781
7/23/2017 9:01,3.59448,-2.899,1.32975
7/23/2017 9:02,3.59191,-2.89982,1.32169
7/23/2017 9:03,3.58869,-2.89982,1.31364
7/23/2017 9:04,3.58548,-2.899,1.30559
7/23/2017 9:05,3.58226,-2.89982,1.29753
7/23/2017 9:06,3.57969,-2.899,1.28947
7/23/2017 9:07,3.57583,-2.89982,1.28143
7/23/2017 9:08,3.57325,-2.899,1.27337
7/23/2017 9:09,3.57004,-2.89982,1.26532
7/23/2017 9:10,3.56682,-2.899,1.25726
7/23/2017 9:11,3.5636,-2.899,1.24921
7/23/2017 9:12,3.56103,-2.899,1.24116
7/23/2017 9:13,3.55781,-2.89982,1.2331
7/23/2017 9:14,3.55459,-2.89982,1.22505
7/23/2017 9:15,3.55138,-2.89982,1.21699
7/23/2017 9:16,3.54816,-2.899,1.20894
7/23/2017 9:17,3.54494,-2.89982,1.20089
7/23/2017 9:18,3.54237,-2.89982,1.19283
7/23/2017 9:19,3.53915,-2.89982,1.18477
7/23/2017 9:20,3.53594,-2.899,1.17672
7/23/2017 9:21,3.53272,-2.89982,1.16866
7/23/2017 9:22,3.53015,-2.89982,1.16062
7/23/2017 9:23,3.52693,-2.899,1.15256
7/23/2017 9:24,3.52371,-2.899,1.1445
7/23/2017 9:25,3.52114,-2.899,1.13645
7/23/2017 9:26,3.51792,-2.89982,1.1284
7/23/2017 9:27,3.51471,-2.899,1.12035
7/23/2017 9:28,3.51213,-2.89982,1.11229
7/23/2017 9:29,3.50892,-2.899,1.10424
7/23/2017 9:30,3.5057,-2.899,1.09618
7/23/2017 9:31,3.50313,-2.899,1.08813
7/23/2017 9:32,3.49991,-2.899,1.08008
7/23/2017 9:33,3.49734,-2.899,1.07202
7/23/2017 9:34,3.49412,-2.89982,1.06396
7/23/2017 9:35,3.49155,-2.899,1.05591
7/23/2017 9:36,3.48833,-2.899,1.04786
7/23/2017 9:37,3.48575,-2.89982,1.0398
7/23/2017 9:38,3.48254,-2.899,1.03175
7/23/2017 9:39,3.47996,-2.899,1.0237
7/23/2017 9:40,3.47739,-2.89982,1.01564
7/23/2017 9:41,3.47417,-2.89982,1.00759
7/23/2017 9:42,3.4716,-2.899,0.99953
7/23/2017 9:43,3.46903,-2.89982,0.99148
7/23/2017 9:44,3.46645,-2.899,0.98343
7/23/2017 9:45,3.46324,-2.899,0.97538
7/23/2017 9:46,3.46066,-2.89982,0.96732
7/23/2017 9:47,3.45809,-2.89982,0.95927
7/23/2017 9:48,3.45552,-2.89982,0.95121
7/23/2017 9:49,3.45294,-2.899,0.94316
7/23/2017 9:50,3.45037,-2.89982,0.9351
7/23/2017 9:51,3.4478,-2.899,0.92706
7/23/2017 9:52,3.44522,-2.899,0.919
7/23/2017 9:53,3.44265,-2.899,0.91095
7/23/2017 9:54,3.44008,-2.899,0.90289
7/23/2017 9:55,3.4375,-2.899,0.89483
7/23/2017 9:56,3.43493,-2.89982,0.88678
7/23/2017 9:57,3.43236,-2.899,0.87872
7/23/2017 9:58,3.42978,-2.89982,0.87068
7/23/2017 9:59,3.42721,-2.899,0.86262
7/23/2017 10:00,3.42528,-2.89982,0.85457
7/23/2017 10:01,3.42271,-2.899,0.84652
7/23/2017 10:02,3.42013,-2.899,0.83846
7/23/2017 10:03,3.41756,-2.89982,0.8304
7/23/2017 10:04,3.41563,-2.89982,0.82235
7/23/2017 10:05,3.41305,-2.899,0.8143
7/23/2017 10:06,3.41048,-2.89982,0.80624
7/23/2017 10:07,3.40791,-2.89982,0.79819
7/23/2017 10:08,3.40598,-2.899,0.79014
7/23/2017 10:09,3.4034,-2.899,0.78208
7/23/2017 10:10,3.40083,-2.899,0.77403
7/23/2017 10:11,3.39826,-2.89982,0.76598
7/23/2017 10:12,3.39633,-2.899,0.75792
7/23/2017 10:13,3.39375,-2.89982,0.74986
7/23/2017 10:14,3.39118,-2.89982,0.74181
7/23/2017 10:15,3.38861,-2.89982,0.73376
7/23/2017 10:16,3.38668,-2.89982,0.72571
7/23/2017 10:17,3.3841,-2.89982,0.71765
7/23/2017 10:18,3.38153,-2.899,0.7096
7/23/2017 10:19,3.3796,-2.89982,0.70154
7/23/2017 10:20,3.37703,-2.89982,0.69349
7/23/2017 10:21,3.37445,-2.89982,0.68543
7/23/2017 10:22,3.37188,-2.899,0.67738
7/23/2017 10:23,3.36931,-2.899,0.66933
7/23/2017 10:24,3.36738,-2.899,0.66128
7/23/2017 10:25,3.3648,-2.89982,0.65322
7/23/2017 10:26,3.36223,-2.899,0.64516
7/23/2017 10:27,3.35966,-2.899,0.63711
7/23/2017 10:28,3.35773,-2.89982,0.62905
7/23/2017 10:29,3.35515,-2.899,0.621
7/23/2017 10:30,3.35258,-2.899,0.61295
7/23/2017 10:31,3.35,-2.89982,0.60489
7/23/2017 10:32,3.34743,-2.899,0.59684
7/23/2017 10:33,3.34486,-2.89982,0.58878
7/23/2017 10:34,3.34228,-2.899,0.58073
7/23/2017 10:35,3.33971,-2.89982,0.57268
7/23/2017 10:36,3.33714,-2.899,0.56462
7/23/2017 10:37,3.33456,-2.89982,0.55657
7/23/2017 10:38,3.33135,-2.89982,0.54852
7/23/2017 10:39,3.32877,-2.899,0.54046
7/23/2017 10:40,3.3262,-2.89982,0.53241
7/23/2017 10:41,3.32298,-2.89982,0.52435
7/23/2017 10:42,3.32041,-2.899,0.5163
7/23/2017 10:43,3.31719,-2.899,0.50824
7/23/2017 10:44,3.31462,-2.89982,0.50019
7/23/2017 10:45,3.3114,-2.89982,0.49214
7/23/2017 10:46,3.30883,-2.899,0.48408
7/23/2017 10:47,3.30561,-2.89982,0.47603
7/23/2017 10:48,3.3024,-2.89982,0.46798
7/23/2017 10:49,3.29918,-2.899,0.45992
7/23/2017 10:50,3.29596,-2.89982,0.45187
7/23/2017 10:51,3.29339,-2.89982,0.44381
7/23/2017 10:52,3.29017,-2.89982,0.43576
7/23/2017 10:53,3.28695,-2.899,0.42771
7/23/2017 10:54,3.28374,-2.89982,0.41965
7/23/2017 10:55,3.28052,-2.899,0.4116
7/23/2017 10:56,3.27666,-2.89982,0.40355
7/23/2017 10:57,3.27344,-2.899,0.39549
7/23/2017 10:58,3.27023,-2.899,0.38744
7/23/2017 10:59,3.26637,-2.899,0.37938
7/23/2017 11:00,3.26315,-2.899,0.37133
7/23/2017 11:01,3.25929,-2.899,0.36328
7/23/2017 11:02,3.25543,-2.89982,0.35522
7/23/2017 11:03,3.25157,-2.89982,0.34717
7/23/2017 11:04,3.24707,-2.89982,0.33911
7/23/2017 11:05,3.24321,-2.899,0.33106
7/23/2017 11:06,3.23935,-2.899,0.32301
7/23/2017 11:07,3.23484,-2.89982,0.31496
7/23/2017 11:08,3.23098,-2.899,0.3069
7/23/2017 11:09,3.22648,-2.89982,0.29884
7/23/2017 11:10,3.22197,-2.89982,0.29079
7/23/2017 11:11,3.21747,-2.89982,0.28274
7/23/2017 11:12,3.21232,-2.899,0.27468
7/23/2017 11:13,3.20782,-2.89982,0.26663
7/23/2017 11:14,3.20267,-2.89982,0.25858
7/23/2017 11:15,3.19753,-2.899,0.25052
7/23/2017 11:16,3.19238,-2.899,0.24246
7/23/2017 11:17,3.18723,-2.899,0.23442
7/23/2017 11:18,3.18144,-2.89982,0.22636
7/23/2017 11:19,3.17565,-2.89982,0.2183
7/23/2017 11:20,3.16986,-2.89982,0.21025
7/23/2017 11:21,3.16343,-2.89982,0.2022
7/23/2017 11:22,3.15764,-2.899,0.19415
7/23/2017 11:23,3.1512,-2.89982,0.18609
7/23/2017 11:24,3.14413,-2.89982,0.17804
7/23/2017 11:25,3.13705,-2.899,0.16998
7/23/2017 11:26,3.12997,-2.89982,0.16193
7/23/2017 11:27,3.1229,-2.89982,0.15387
7/23/2017 11:28,3.11518,-2.89982,0.14582
7/23/2017 11:29,3.10746,-2.89982,0.13776
7/23/2017 11:30,3.09909,-2.899,0.12971
7/23/2017 11:31,3.09073,-2.89982,0.12166
7/23/2017 11:32,3.08172,-2.899,0.11361
7/23/2017 11:33,3.07271,-2.899,0.10555
7/23/2017 11:34,3.06371,-2.89982,0.0975
7/23/2017 11:35,3.05341,-2.89982,0.08944
7/23/2017 11:36,3.04376,-2.89982,0.08139
7/23/2017 11:37,3.03283,-2.89982,0.07333
7/23/2017 11:38,3.02189,-2.899,0.06528
7/23/2017 11:39,3.01031,-2.89982,0.05723
7/23/2017 11:40,2.99808,-2.89982,0.04917
7/23/2017 11:41,2.98586,-2.89982,0.04112
7/23/2017 11:42,2.97235,-2.899,0.03306
7/23/2017 11:43,2.95884,-2.89982,0.02501
7/23/2017 11:44,2.94404,-2.89982,0.01695
7/23/2017 11:45,2.92924,-2.89982,0.00891
7/23/2017 11:46,2.91316,-2.89982,0.00085
7/23/2017 11:47,2.89579,-2.899,-0.00721
7/23/2017 11:48,2.87777,-2.89982,-0.01526
7/23/2017 11:49,2.85912,-2.899,-0.02331
7/23/2017 11:50,2.85783,-2.899,-0.02379
7/23/2017 11:51,3.16485,0,-0.02379
7/23/2017 11:52,3.20603,0,-0.02379
7/23/2017 11:53,3.23305,0,-0.02379
7/23/2017 11:54,3.25235,0,-0.02379
7/23/2017 11:55,3.26779,0,-0.02379
7/23/2017 11:56,3.28002,0,-0.02379
7/23/2017 11:57,3.29031,0,-0.02379
7/23/2017 11:58,3.29867,0,-0.02379
7/23/2017 11:59,3.30575,0,-0.02379
7/23/2017 12:00,3.31154,0,-0.02379
7/23/2017 12:01,3.31669,0,-0.02379
7/23/2017 12:02,3.32119,0,-0.02379
7/23/2017 12:03,3.32441,0,-0.02379
7/23/2017 12:04,3.32763,0,-0.02379
7/23/2017 12:05,3.33084,0,-0.02379
7/23/2017 12:06,3.33342,0,-0.02379
7/23/2017 12:07,3.33599,0,-0.02379
7/23/2017 12:08,3.33792,0,-0.02379
7/23/2017 12:09,3.33921,0,-0.02379
7/23/2017 12:10,3.34114,0,-0.02379
7/23/2017 12:11,3.34242,0,-0.02379
7/23/2017 12:12,3.34436,0,-0.02379
7/23/2017 12:13,3.345,0,-0.02379
7/23/2017 12:14,3.34629,0,-0.02379
7/23/2017 12:15,3.34757,0,-0.02379
7/23/2017 12:16,3.34822,0,-0.02379
7/23/2017 12:17,3.34886,0,-0.02379
7/23/2017 12:18,3.35015,0,-0.02379
7/23/2017 12:19,3.35079,0,-0.02379
7/23/2017 12:20,3.35143,0,-0.02379
7/23/2017 12:21,3.35143,0,-0.02379
7/23/2017 12:22,3.97021,-2.89982,2.28794
7/23/2017 12:23,3.95606,-2.899,2.27989
7/23/2017 12:24,3.94705,-2.89982,2.27183
7/23/2017 12:25,3.93933,-2.899,2.26378
7/23/2017 12:26,3.93289,-2.899,2.25572
7/23/2017 12:27,3.92775,-2.89982,2.24767
7/23/2017 12:28,3.92324,-2.89982,2.23962
7/23/2017 12:29,3.91874,-2.899,2.23156
7/23/2017 12:30,3.91488,-2.899,2.22351
7/23/2017 12:31,3.91102,-2.899,2.21545
7/23/2017 12:32,3.9078,-2.89982,2.2074
7/23/2017 12:33,3.90459,-2.89982,2.19934
7/23/2017 12:34,3.90137,-2.899,2.19129
7/23/2017 12:35,3.89815,-2.89982,2.18324
7/23/2017 12:36,3.89494,-2.89982,2.17519
7/23/2017 12:37,3.89236,-2.89982,2.16713
7/23/2017 12:38,3.88915,-2.899,2.15907
7/23/2017 12:39,3.88593,-2.89982,2.15103
7/23/2017 12:40,3.88335,-2.899,2.14297
7/23/2017 12:41,3.88078,-2.899,2.13492
7/23/2017 12:42,3.87756,-2.899,2.12686
7/23/2017 12:43,3.87435,-2.89982,2.11881
7/23/2017 12:44,3.87177,-2.89982,2.11076
7/23/2017 12:45,3.86856,-2.899,2.1027
7/23/2017 12:46,3.86534,-2.89982,2.09465
7/23/2017 12:47,3.86277,-2.89982,2.08659
7/23/2017 12:48,3.86019,-2.899,2.07853
7/23/2017 12:49,3.85698,-2.899,2.07048
7/23/2017 12:50,3.85376,-2.899,2.06243
7/23/2017 12:51,3.85119,-2.899,2.05438
7/23/2017 12:52,3.84861,-2.89982,2.04632
7/23/2017 12:53,3.8454,-2.899,2.03827
7/23/2017 12:54,3.84282,-2.899,2.03021
7/23/2017 12:55,3.83961,-2.899,2.02216
7/23/2017 12:56,3.83703,-2.89982,2.0141
7/23/2017 12:57,3.83382,-2.89982,2.00605
7/23/2017 12:58,3.83124,-2.899,1.998
7/23/2017 12:59,3.82803,-2.89982,1.98994
7/23/2017 13:00,3.82545,-2.89982,1.98189
7/23/2017 13:01,3.82224,-2.899,1.97383
7/23/2017 13:02,3.81966,-2.899,1.96578
7/23/2017 13:03,3.81644,-2.899,1.95773
7/23/2017 13:04,3.81323,-2.89982,1.94967
7/23/2017 13:05,3.81065,-2.899,1.94162
7/23/2017 13:06,3.80808,-2.899,1.93357
7/23/2017 13:07,3.80486,-2.899,1.92551
7/23/2017 13:08,3.80229,-2.899,1.91746
7/23/2017 13:09,3.79907,-2.899,1.9094
7/23/2017 13:10,3.7965,-2.89982,1.90135
7/23/2017 13:11,3.79328,-2.899,1.89329
7/23/2017 13:12,3.79071,-2.899,1.88524
7/23/2017 13:13,3.78749,-2.89982,1.87719
7/23/2017 13:14,3.78492,-2.899,1.86913
7/23/2017 13:15,3.78235,-2.899,1.86108
7/23/2017 13:16,3.77913,-2.89982,1.85303
7/23/2017 13:17,3.77656,-2.899,1.84497
7/23/2017 13:18,3.77398,-2.89982,1.83692
7/23/2017 13:19,3.77077,-2.89982,1.82887
7/23/2017 13:20,3.76819,-2.89982,1.82081
7/23/2017 13:21,3.76498,-2.899,1.81276
7/23/2017 13:22,3.7624,-2.899,1.8047
7/23/2017 13:23,3.75919,-2.899,1.79665
7/23/2017 13:24,3.75661,-2.899,1.7886
7/23/2017 13:25,3.75404,-2.899,1.78054
7/23/2017 13:26,3.75082,-2.89982,1.77249
7/23/2017 13:27,3.74825,-2.89982,1.76443
7/23/2017 13:28,3.74567,-2.89982,1.75638
7/23/2017 13:29,3.74246,-2.899,1.74832
7/23/2017 13:30,3.73988,-2.89982,1.74027
7/23/2017 13:31,3.73731,-2.89982,1.73222
7/23/2017 13:32,3.73474,-2.899,1.72416
7/23/2017 13:33,3.73152,-2.89982,1.71611
7/23/2017 13:34,3.72895,-2.89982,1.70806
7/23/2017 13:35,3.72637,-2.89982,1.7
7/23/2017 13:36,3.72316,-2.899,1.69195
7/23/2017 13:37,3.72058,-2.899,1.68389
7/23/2017 13:38,3.71737,-2.899,1.67584
7/23/2017 13:39,3.71479,-2.89982,1.66779
7/23/2017 13:40,3.71222,-2.899,1.65974
7/23/2017 13:41,3.70965,-2.89982,1.65168
7/23/2017 13:42,3.70643,-2.89982,1.64363
7/23/2017 13:43,3.70386,-2.89982,1.63557
7/23/2017 13:44,3.70064,-2.89982,1.62752
7/23/2017 13:45,3.69807,-2.89982,1.61947
7/23/2017 13:46,3.69549,-2.899,1.61141
7/23/2017 13:47,3.69292,-2.89982,1.60336
7/23/2017 13:48,3.6897,-2.899,1.5953
7/23/2017 13:49,3.68713,-2.899,1.58725
7/23/2017 13:50,3.68455,-2.89982,1.5792
7/23/2017 13:51,3.68134,-2.89982,1.57114
7/23/2017 13:52,3.67812,-2.899,1.56309
7/23/2017 13:53,3.67555,-2.89982,1.55503
7/23/2017 13:54,3.67297,-2.899,1.54698
7/23/2017 13:55,3.66976,-2.899,1.53892
7/23/2017 13:56,3.66718,-2.89982,1.53087
7/23/2017 13:57,3.66397,-2.89982,1.52281
7/23/2017 13:58,3.66139,-2.89982,1.51476
7/23/2017 13:59,3.65818,-2.89982,1.50671
7/23/2017 14:00,3.65496,-2.899,1.49865
7/23/2017 14:01,3.65239,-2.89982,1.4906
7/23/2017 14:02,3.64917,-2.89982,1.48255
7/23/2017 14:03,3.64595,-2.89982,1.4745
7/23/2017 14:04,3.64338,-2.899,1.46644
7/23/2017 14:05,3.64016,-2.899,1.45838
7/23/2017 14:06,3.63695,-2.89982,1.45033
7/23/2017 14:07,3.63437,-2.899,1.44228
7/23/2017 14:08,3.63116,-2.899,1.43422
7/23/2017 14:09,3.62794,-2.89982,1.42617
7/23/2017 14:10,3.62472,-2.89982,1.41811
7/23/2017 14:11,3.62215,-2.899,1.41006
7/23/2017 14:12,3.61893,-2.89982,1.40201
7/23/2017 14:13,3.61571,-2.89982,1.39395
7/23/2017 14:14,3.61314,-2.899,1.3859
7/23/2017 14:15,3.60992,-2.89982,1.37785
7/23/2017 14:16,3.60671,-2.89982,1.36979
7/23/2017 14:17,3.60349,-2.89982,1.36174
7/23/2017 14:18,3.60092,-2.89982,1.35369
7/23/2017 14:19,3.5977,-2.89982,1.34562
7/23/2017 14:20,3.59448,-2.899,1.33758
7/23/2017 14:21,3.59127,-2.899,1.32952
7/23/2017 14:22,3.58805,-2.89982,1.32147
7/23/2017 14:23,3.58483,-2.89982,1.31342
7/23/2017 14:24,3.58226,-2.89982,1.30536
7/23/2017 14:25,3.57904,-2.89982,1.29731
7/23/2017 14:26,3.57583,-2.89982,1.28926
7/23/2017 14:27,3.57261,-2.89982,1.2812
7/23/2017 14:28,3.56939,-2.899,1.27314
7/23/2017 14:29,3.56618,-2.89982,1.26509
7/23/2017 14:30,3.56296,-2.89982,1.25704
7/23/2017 14:31,3.56039,-2.89982,1.24899
7/23/2017 14:32,3.55717,-2.899,1.24093
7/23/2017 14:33,3.55395,-2.89982,1.23287
7/23/2017 14:34,3.55073,-2.899,1.22482
7/23/2017 14:35,3.54752,-2.89982,1.21677
7/23/2017 14:36,3.5443,-2.899,1.20872
7/23/2017 14:37,3.54173,-2.899,1.20066
7/23/2017 14:38,3.53851,-2.899,1.1926
7/23/2017 14:39,3.53529,-2.89982,1.18455
7/23/2017 14:40,3.53208,-2.89982,1.17649
7/23/2017 14:41,3.5295,-2.899,1.16845
7/23/2017 14:42,3.52629,-2.89982,1.16039
7/23/2017 14:43,3.52307,-2.899,1.15233
7/23/2017 14:44,3.51985,-2.899,1.14429
7/23/2017 14:45,3.51728,-2.89982,1.13623
7/23/2017 14:46,3.51406,-2.899,1.12818
7/23/2017 14:47,3.51085,-2.89982,1.12012
7/23/2017 14:48,3.50827,-2.899,1.11207
7/23/2017 14:49,3.50506,-2.89982,1.10401
7/23/2017 14:50,3.50184,-2.899,1.09596
7/23/2017 14:51,3.49927,-2.899,1.08791
7/23/2017 14:52,3.49669,-2.899,1.07985
7/23/2017 14:53,3.49348,-2.899,1.0718
7/23/2017 14:54,3.49026,-2.899,1.06374
7/23/2017 14:55,3.48768,-2.899,1.05569
7/23/2017 14:56,3.48447,-2.89982,1.04763
7/23/2017 14:57,3.48189,-2.89982,1.03958
7/23/2017 14:58,3.47868,-2.899,1.03153
7/23/2017 14:59,3.4761,-2.899,1.02347
7/23/2017 15:00,3.47289,-2.899,1.01542
7/23/2017 15:01,3.47031,-2.89982,1.00736
7/23/2017 15:02,3.46774,-2.899,0.99932
7/23/2017 15:03,3.46517,-2.89982,0.99126
7/23/2017 15:04,3.46195,-2.89982,0.98321
7/23/2017 15:05,3.45938,-2.89982,0.97515
7/23/2017 15:06,3.4568,-2.899,0.9671
7/23/2017 15:07,3.45423,-2.89982,0.95904
7/23/2017 15:08,3.45166,-2.899,0.95099
7/23/2017 15:09,3.44908,-2.89982,0.94293
7/23/2017 15:10,3.44651,-2.89982,0.93489
7/23/2017 15:11,3.44394,-2.89982,0.92683
7/23/2017 15:12,3.44136,-2.89982,0.91877
7/23/2017 15:13,3.43879,-2.89982,0.91071
7/23/2017 15:14,3.43622,-2.89982,0.90267
7/23/2017 15:15,3.43364,-2.89982,0.89461
7/23/2017 15:16,3.43107,-2.89982,0.88656
7/23/2017 15:17,3.4285,-2.89982,0.87851
7/23/2017 15:18,3.42592,-2.89982,0.87045
7/23/2017 15:19,3.42335,-2.899,0.86239
7/23/2017 15:20,3.42077,-2.89982,0.85434
7/23/2017 15:21,3.41884,-2.899,0.84629
7/23/2017 15:22,3.41627,-2.899,0.83824
7/23/2017 15:23,3.4137,-2.899,0.83018
7/23/2017 15:24,3.41112,-2.89982,0.82213
7/23/2017 15:25,3.40855,-2.89982,0.81407
7/23/2017 15:26,3.40662,-2.89982,0.80602
7/23/2017 15:27,3.40405,-2.899,0.79796
7/23/2017 15:28,3.40147,-2.89982,0.78991
7/23/2017 15:29,3.3989,-2.899,0.78186
7/23/2017 15:30,3.39697,-2.899,0.77381
7/23/2017 15:31,3.3944,-2.89982,0.76575
7/23/2017 15:32,3.39182,-2.899,0.75769
7/23/2017 15:33,3.38925,-2.899,0.74964
7/23/2017 15:34,3.38732,-2.899,0.74159
7/23/2017 15:35,3.38475,-2.899,0.73353
7/23/2017 15:36,3.38217,-2.899,0.72548
7/23/2017 15:37,3.3796,-2.89982,0.71743
7/23/2017 15:38,3.37767,-2.899,0.70937
7/23/2017 15:39,3.3751,-2.89982,0.70132
7/23/2017 15:40,3.37252,-2.89982,0.69327
7/23/2017 15:41,3.36995,-2.899,0.68521
7/23/2017 15:42,3.36802,-2.89982,0.67716
7/23/2017 15:43,3.36545,-2.899,0.6691
7/23/2017 15:44,3.36287,-2.89982,0.66105
7/23/2017 15:45,3.3603,-2.899,0.65299
7/23/2017 15:46,3.35773,-2.899,0.64494
7/23/2017 15:47,3.35579,-2.899,0.63689
7/23/2017 15:48,3.35322,-2.899,0.62884
7/23/2017 15:49,3.35065,-2.899,0.62078
7/23/2017 15:50,3.34807,-2.89982,0.61272
7/23/2017 15:51,3.3455,-2.899,0.60467
7/23/2017 15:52,3.34293,-2.899,0.59662
7/23/2017 15:53,3.34035,-2.89982,0.58856
7/23/2017 15:54,3.33778,-2.89982,0.58051
7/23/2017 15:55,3.33521,-2.89982,0.57245
7/23/2017 15:56,3.33263,-2.899,0.56441
7/23/2017 15:57,3.32942,-2.89982,0.55635
7/23/2017 15:58,3.32684,-2.899,0.5483
7/23/2017 15:59,3.32427,-2.89982,0.54024
7/23/2017 16:00,3.32105,-2.899,0.53219
7/23/2017 16:01,3.31848,-2.89982,0.52413
7/23/2017 16:02,3.31526,-2.89982,0.51608
7/23/2017 16:03,3.31269,-2.89982,0.50802
7/23/2017 16:04,3.30947,-2.899,0.49997
7/23/2017 16:05,3.3069,-2.899,0.49191
7/23/2017 16:06,3.30368,-2.89982,0.48386
7/23/2017 16:07,3.30047,-2.89982,0.47581
7/23/2017 16:08,3.29725,-2.89982,0.46776
7/23/2017 16:09,3.29468,-2.899,0.4597
7/23/2017 16:10,3.29146,-2.89982,0.45165
7/23/2017 16:11,3.28824,-2.89982,0.44359
7/23/2017 16:12,3.28502,-2.899,0.43554
7/23/2017 16:13,3.28181,-2.89982,0.42748
7/23/2017 16:14,3.27795,-2.899,0.41943
7/23/2017 16:15,3.27473,-2.899,0.41138
7/23/2017 16:16,3.27151,-2.89982,0.40332
7/23/2017 16:17,3.2683,-2.89982,0.39527
7/23/2017 16:18,3.26444,-2.89982,0.38721
7/23/2017 16:19,3.26122,-2.899,0.37916
7/23/2017 16:20,3.25736,-2.89982,0.37111
7/23/2017 16:21,3.2535,-2.89982,0.36305
7/23/2017 16:22,3.24964,-2.899,0.355
7/23/2017 16:23,3.24578,-2.899,0.34695
7/23/2017 16:24,3.24192,-2.899,0.33889
7/23/2017 16:25,3.23742,-2.899,0.33083
7/23/2017 16:26,3.23356,-2.89982,0.32279
7/23/2017 16:27,3.22905,-2.89982,0.31473
7/23/2017 16:28,3.22455,-2.899,0.30668
7/23/2017 16:29,3.22069,-2.89982,0.29862
7/23/2017 16:30,3.21554,-2.899,0.29057
7/23/2017 16:31,3.21104,-2.89982,0.28252
7/23/2017 16:32,3.20589,-2.899,0.27446
7/23/2017 16:33,3.20139,-2.89982,0.26641
7/23/2017 16:34,3.1956,-2.899,0.25836
7/23/2017 16:35,3.19109,-2.89982,0.2503
7/23/2017 16:36,3.1853,-2.89982,0.24225
7/23/2017 16:37,3.17951,-2.89982,0.23419
7/23/2017 16:38,3.17372,-2.899,0.22614
7/23/2017 16:39,3.16793,-2.899,0.21809
7/23/2017 16:40,3.1615,-2.899,0.21003
7/23/2017 16:41,3.15571,-2.89982,0.20198
7/23/2017 16:42,3.14927,-2.899,0.19392
7/23/2017 16:43,3.1422,-2.89982,0.18587
7/23/2017 16:44,3.13576,-2.899,0.17781
7/23/2017 16:45,3.12804,-2.899,0.16976
7/23/2017 16:46,3.12097,-2.899,0.1617
7/23/2017 16:47,3.11325,-2.89982,0.15365
7/23/2017 16:48,3.10553,-2.89982,0.1456
7/23/2017 16:49,3.09781,-2.89982,0.13755
7/23/2017 16:50,3.0888,-2.899,0.12949
7/23/2017 16:51,3.08043,-2.899,0.12144
7/23/2017 16:52,3.07078,-2.899,0.11338
7/23/2017 16:53,3.06178,-2.89982,0.10533
7/23/2017 16:54,3.05213,-2.899,0.09727
7/23/2017 16:55,3.04183,-2.899,0.08922
7/23/2017 16:56,3.03154,-2.899,0.08117
7/23/2017 16:57,3.0206,-2.89982,0.07312
7/23/2017 16:58,3.00902,-2.89982,0.06506
7/23/2017 16:59,2.9968,-2.899,0.05701
7/23/2017 17:00,2.98457,-2.899,0.04895
7/23/2017 17:01,2.97171,-2.89982,0.0409
7/23/2017 17:02,2.9582,-2.89982,0.03285
7/23/2017 17:03,2.94404,-2.89982,0.02479
7/23/2017 17:04,2.92924,-2.899,0.01674
7/23/2017 17:05,2.91316,-2.899,0.00868
7/23/2017 17:06,2.89643,-2.899,0.00063
7/23/2017 17:07,2.87906,-2.89982,-0.00742
7/23/2017 17:08,2.8604,-2.899,-0.01548
7/23/2017 17:09,2.84046,-2.89982,-0.02353
7/23/2017 17:10,2.83917,-2.89982,-0.02402
7/23/2017 17:11,3.15648,0,-0.02402
7/23/2017 17:12,3.19895,0,-0.02402
7/23/2017 17:13,3.22597,0,-0.02402
7/23/2017 17:14,3.24656,0,-0.02402
7/23/2017 17:15,3.26264,0,-0.02402
7/23/2017 17:16,3.27487,0,-0.02402
7/23/2017 17:17,3.28581,0,-0.02402
7/23/2017 17:18,3.29417,0,-0.02402
7/23/2017 17:19,3.30189,0,-0.02402
7/23/2017 17:20,3.30768,0,-0.02402
7/23/2017 17:21,3.31283,0,-0.02402
7/23/2017 17:22,3.31733,0,-0.02402
7/23/2017 17:23,3.32119,0,-0.02402
7/23/2017 17:24,3.32441,0,-0.02402
7/23/2017 17:25,3.32763,0,-0.02402
7/23/2017 17:26,3.3302,0,-0.02402
7/23/2017 17:27,3.33277,0,-0.02402
7/23/2017 17:28,3.3347,0,-0.02402
7/23/2017 17:29,3.33663,0,-0.02402
7/23/2017 17:30,3.33856,0,-0.02402
7/23/2017 17:31,3.33985,0,-0.02402
7/23/2017 17:32,3.34178,0,-0.02402
7/23/2017 17:33,3.34307,0,-0.02402
7/23/2017 17:34,3.34436,0,-0.02402
7/23/2017 17:35,3.345,0,-0.02402
7/23/2017 17:36,3.34629,0,-0.02402
7/23/2017 17:37,3.34693,0,-0.02402
7/23/2017 17:38,3.34822,0,-0.02402
7/23/2017 17:39,3.34886,0,-0.02402
7/23/2017 17:40,3.3495,0,-0.02402
7/23/2017 17:41,3.3495,0,-0.02402
7/23/2017 17:42,3.96957,-2.89982,2.28872
7/23/2017 17:43,3.95541,-2.89982,2.28066
7/23/2017 17:44,3.94576,-2.89982,2.27261
7/23/2017 17:45,3.93804,-2.89982,2.26455
7/23/2017 17:46,3.93225,-2.89982,2.2565
7/23/2017 17:47,3.92646,-2.899,2.24845
7/23/2017 17:48,3.92196,-2.899,2.24039
7/23/2017 17:49,3.91745,-2.89982,2.23234
7/23/2017 17:50,3.91359,-2.89982,2.22429
7/23/2017 17:51,3.90973,-2.899,2.21623
7/23/2017 17:52,3.90652,-2.899,2.20818
7/23/2017 17:53,3.9033,-2.899,2.20013
7/23/2017 17:54,3.90008,-2.89982,2.19207
7/23/2017 17:55,3.89687,-2.89982,2.18402
7/23/2017 17:56,3.89365,-2.899,2.17597
7/23/2017 17:57,3.89043,-2.89982,2.16791
7/23/2017 17:58,3.88786,-2.89982,2.15986
7/23/2017 17:59,3.88464,-2.89982,2.1518
7/23/2017 18:00,3.88207,-2.899,2.14375
7/23/2017 18:01,3.87885,-2.89982,2.13569
7/23/2017 18:02,3.87563,-2.89982,2.12764
7/23/2017 18:03,3.87306,-2.899,2.11959
7/23/2017 18:04,3.86984,-2.89982,2.11153
7/23/2017 18:05,3.86727,-2.899,2.10348
7/23/2017 18:06,3.86405,-2.899,2.09543
7/23/2017 18:07,3.86148,-2.899,2.08737
7/23/2017 18:08,3.85826,-2.89982,2.07931
7/23/2017 18:09,3.85569,-2.89982,2.07126
7/23/2017 18:10,3.85247,-2.899,2.06321
7/23/2017 18:11,3.8499,-2.89982,2.05516
7/23/2017 18:12,3.84668,-2.899,2.0471
7/23/2017 18:13,3.84411,-2.899,2.03905
7/23/2017 18:14,3.84089,-2.899,2.03099
7/23/2017 18:15,3.83832,-2.89982,2.02294
7/23/2017 18:16,3.8351,-2.89982,2.01489
7/23/2017 18:17,3.83189,-2.89982,2.00684
7/23/2017 18:18,3.82931,-2.89982,1.99878
7/23/2017 18:19,3.82674,-2.899,1.99072
7/23/2017 18:20,3.82352,-2.899,1.98267
7/23/2017 18:21,3.8203,-2.89982,1.97462
7/23/2017 18:22,3.81773,-2.899,1.96656
7/23/2017 18:23,3.81516,-2.89982,1.95851
7/23/2017 18:24,3.81194,-2.899,1.95045
7/23/2017 18:25,3.80937,-2.89982,1.9424
7/23/2017 18:26,3.80615,-2.89982,1.93435
7/23/2017 18:27,3.80358,-2.89982,1.92629
7/23/2017 18:28,3.80036,-2.899,1.91824
7/23/2017 18:29,3.79779,-2.899,1.91019
7/23/2017 18:30,3.79457,-2.899,1.90213
7/23/2017 18:31,3.792,-2.899,1.89407
7/23/2017 18:32,3.78878,-2.899,1.88603
7/23/2017 18:33,3.78621,-2.899,1.87797
7/23/2017 18:34,3.78299,-2.899,1.86991
7/23/2017 18:35,3.78042,-2.899,1.86186
7/23/2017 18:36,3.77784,-2.89982,1.8538
7/23/2017 18:37,3.77463,-2.89982,1.84575
7/23/2017 18:38,3.77205,-2.899,1.8377
7/23/2017 18:39,3.76884,-2.899,1.82964
7/23/2017 18:40,3.76626,-2.89982,1.82159
7/23/2017 18:41,3.76305,-2.899,1.81354
7/23/2017 18:42,3.76047,-2.899,1.80549
7/23/2017 18:43,3.7579,-2.899,1.79743
7/23/2017 18:44,3.75533,-2.89982,1.78938
7/23/2017 18:45,3.75211,-2.899,1.78132
7/23/2017 18:46,3.74953,-2.89982,1.77327
7/23/2017 18:47,3.74632,-2.899,1.76521
7/23/2017 18:48,3.74374,-2.899,1.75716
7/23/2017 18:49,3.74053,-2.89982,1.7491
7/23/2017 18:50,3.73795,-2.89982,1.74105
7/23/2017 18:51,3.73538,-2.899,1.733
7/23/2017 18:52,3.73216,-2.89982,1.72495
7/23/2017 18:53,3.72959,-2.899,1.71689
7/23/2017 18:54,3.72702,-2.899,1.70884
7/23/2017 18:55,3.72444,-2.89982,1.70078
7/23/2017 18:56,3.72123,-2.899,1.69273
7/23/2017 18:57,3.71865,-2.89982,1.68467
7/23/2017 18:58,3.71608,-2.899,1.67662
7/23/2017 18:59,3.71286,-2.899,1.66857
7/23/2017 19:00,3.71029,-2.899,1.66052
7/23/2017 19:01,3.70772,-2.89982,1.65246
7/23/2017 19:02,3.7045,-2.899,1.6444
7/23/2017 19:03,3.70193,-2.899,1.63636
7/23/2017 19:04,3.69871,-2.89982,1.6283
7/23/2017 19:05,3.69614,-2.89982,1.62024
7/23/2017 19:06,3.69356,-2.89982,1.61219
7/23/2017 19:07,3.69035,-2.89982,1.60413
7/23/2017 19:08,3.68777,-2.899,1.59608
7/23/2017 19:09,3.6852,-2.899,1.58803
7/23/2017 19:10,3.68198,-2.899,1.57997
7/23/2017 19:11,3.67876,-2.89982,1.57192
7/23/2017 19:12,3.67619,-2.89982,1.56387
7/23/2017 19:13,3.67362,-2.899,1.55581
7/23/2017 19:14,3.6704,-2.899,1.54776
7/23/2017 19:15,3.66783,-2.899,1.53971
7/23/2017 19:16,3.66461,-2.899,1.53165
7/23/2017 19:17,3.66204,-2.89982,1.5236
7/23/2017 19:18,3.65882,-2.89982,1.51554
7/23/2017 19:19,3.6556,-2.89982,1.50749
7/23/2017 19:20,3.65303,-2.899,1.49943
7/23/2017 19:21,3.64981,-2.89982,1.49138
7/23/2017 19:22,3.6466,-2.89982,1.48333
7/23/2017 19:23,3.64402,-2.89982,1.47527
7/23/2017 19:24,3.64081,-2.899,1.46722
7/23/2017 19:25,3.63759,-2.899,1.45916
7/23/2017 19:26,3.63502,-2.899,1.45111
7/23/2017 19:27,3.6318,-2.89982,1.44306
7/23/2017 19:28,3.62858,-2.89982,1.43501
7/23/2017 19:29,3.62537,-2.899,1.42695
7/23/2017 19:30,3.62279,-2.899,1.4189
7/23/2017 19:31,3.61957,-2.899,1.41085
7/23/2017 19:32,3.61636,-2.899,1.40279
7/23/2017 19:33,3.61378,-2.899,1.39474
7/23/2017 19:34,3.61057,-2.89982,1.38668
7/23/2017 19:35,3.60735,-2.89982,1.37863
7/23/2017 19:36,3.60413,-2.899,1.37057
7/23/2017 19:37,3.60156,-2.89982,1.36252
7/23/2017 19:38,3.59834,-2.89982,1.35447
7/23/2017 19:39,3.59513,-2.899,1.34641
7/23/2017 19:40,3.59191,-2.89982,1.33836
7/23/2017 19:41,3.58869,-2.899,1.3303
7/23/2017 19:42,3.58548,-2.89982,1.32225
7/23/2017 19:43,3.5829,-2.89982,1.3142
7/23/2017 19:44,3.57969,-2.89982,1.30615
7/23/2017 19:45,3.57583,-2.89982,1.29809
7/23/2017 19:46,3.57325,-2.899,1.29003
7/23/2017 19:47,3.57004,-2.89982,1.28197
7/23/2017 19:48,3.56682,-2.899,1.27393
7/23/2017 19:49,3.5636,-2.89982,1.26587
7/23/2017 19:50,3.56039,-2.89982,1.25781
7/23/2017 19:51,3.55717,-2.899,1.24976
7/23/2017 19:52,3.55395,-2.899,1.24171
7/23/2017 19:53,3.55138,-2.89982,1.23366
7/23/2017 19:54,3.54816,-2.899,1.2256
7/23/2017 19:55,3.54494,-2.89982,1.21755
7/23/2017 19:56,3.54173,-2.899,1.2095
7/23/2017 19:57,3.53851,-2.89982,1.20144
7/23/2017 19:58,3.53529,-2.899,1.19339
7/23/2017 19:59,3.53272,-2.899,1.18533
7/23/2017 20:00,3.5295,-2.89982,1.17728
7/23/2017 20:01,3.52629,-2.89982,1.16922
7/23/2017 20:02,3.52307,-2.89982,1.16117
7/23/2017 20:03,3.5205,-2.899,1.15312
7/23/2017 20:04,3.51728,-2.899,1.14506
7/23/2017 20:05,3.51406,-2.89982,1.13701
7/23/2017 20:06,3.51149,-2.899,1.12895
7/23/2017 20:07,3.50827,-2.89982,1.12091
7/23/2017 20:08,3.50506,-2.89982,1.11285
7/23/2017 20:09,3.50184,-2.89982,1.10479
7/23/2017 20:10,3.49927,-2.89982,1.09674
7/23/2017 20:11,3.49605,-2.899,1.08869
7/23/2017 20:12,3.49348,-2.899,1.08063
7/23/2017 20:13,3.49026,-2.89982,1.07258
7/23/2017 20:14,3.48768,-2.899,1.06452
7/23/2017 20:15,3.48447,-2.899,1.05647
7/23/2017 20:16,3.48189,-2.89982,1.04841
7/23/2017 20:17,3.47868,-2.89982,1.04036
7/23/2017 20:18,3.4761,-2.899,1.03231
7/23/2017 20:19,3.47289,-2.89982,1.02425
7/23/2017 20:20,3.47031,-2.89982,1.0162
7/23/2017 20:21,3.46774,-2.89982,1.00814
7/23/2017 20:22,3.46517,-2.89982,1.0001
7/23/2017 20:23,3.46195,-2.89982,0.99204
7/23/2017 20:24,3.45938,-2.89982,0.98399
7/23/2017 20:25,3.4568,-2.899,0.97593
7/23/2017 20:26,3.45423,-2.89982,0.96788
7/23/2017 20:27,3.45101,-2.899,0.95982
7/23/2017 20:28,3.44908,-2.89982,0.95177
7/23/2017 20:29,3.44651,-2.899,0.94371
7/23/2017 20:30,3.44329,-2.899,0.93566
7/23/2017 20:31,3.44072,-2.89982,0.92761
7/23/2017 20:32,3.43815,-2.89982,0.91956
7/23/2017 20:33,3.43557,-2.899,0.9115
7/23/2017 20:34,3.433,-2.899,0.90345
7/23/2017 20:35,3.43043,-2.89982,0.89539
7/23/2017 20:36,3.4285,-2.899,0.88734
7/23/2017 20:37,3.42592,-2.899,0.87929
7/23/2017 20:38,3.42335,-2.899,0.87123
7/23/2017 20:39,3.42077,-2.89982,0.86318
7/23/2017 20:40,3.4182,-2.89982,0.85512
7/23/2017 20:41,3.41563,-2.899,0.84707
7/23/2017 20:42,3.41305,-2.89982,0.83902
7/23/2017 20:43,3.41048,-2.89982,0.83096
7/23/2017 20:44,3.40855,-2.899,0.82291
7/23/2017 20:45,3.40598,-2.89982,0.81485
7/23/2017 20:46,3.4034,-2.899,0.8068
7/23/2017 20:47,3.40083,-2.89982,0.79874
7/23/2017 20:48,3.3989,-2.89982,0.79069
7/23/2017 20:49,3.39633,-2.89982,0.78264
7/23/2017 20:50,3.39375,-2.89982,0.77458
7/23/2017 20:51,3.39118,-2.899,0.76653
7/23/2017 20:52,3.38925,-2.89982,0.75848
7/23/2017 20:53,3.38668,-2.89982,0.75042
7/23/2017 20:54,3.38475,-2.899,0.74236
7/23/2017 20:55,3.38217,-2.89982,0.73431
7/23/2017 20:56,3.3796,-2.899,0.72626
7/23/2017 20:57,3.37703,-2.899,0.7182
7/23/2017 20:58,3.37445,-2.899,0.71015
7/23/2017 20:59,3.37252,-2.89982,0.7021
7/23/2017 21:00,3.36995,-2.89982,0.69404
7/23/2017 21:01,3.36738,-2.89982,0.68599
7/23/2017 21:02,3.3648,-2.89982,0.67793
7/23/2017 21:03,3.36223,-2.89982,0.66988
7/23/2017 21:04,3.35966,-2.89982,0.66182
7/23/2017 21:05,3.35773,-2.899,0.65377
7/23/2017 21:06,3.35515,-2.89982,0.64572
7/23/2017 21:07,3.35258,-2.899,0.63767
7/23/2017 21:08,3.35,-2.899,0.62961
7/23/2017 21:09,3.34743,-2.899,0.62156
7/23/2017 21:10,3.34486,-2.89982,0.6135
7/23/2017 21:11,3.34228,-2.89982,0.60545
7/23/2017 21:12,3.33971,-2.89982,0.5974
7/23/2017 21:13,3.33714,-2.899,0.58934
7/23/2017 21:14,3.33456,-2.899,0.58129
7/23/2017 21:15,3.33199,-2.899,0.57324
7/23/2017 21:16,3.32877,-2.899,0.56518
7/23/2017 21:17,3.3262,-2.89982,0.55713
7/23/2017 21:18,3.32363,-2.899,0.54907
7/23/2017 21:19,3.32041,-2.899,0.54102
7/23/2017 21:20,3.31784,-2.899,0.53297
7/23/2017 21:21,3.31526,-2.899,0.52491
7/23/2017 21:22,3.31205,-2.89982,0.51685
7/23/2017 21:23,3.30883,-2.89982,0.5088
7/23/2017 21:24,3.30626,-2.899,0.50075
7/23/2017 21:25,3.30304,-2.89982,0.4927
7/23/2017 21:26,3.29982,-2.89982,0.48464
7/23/2017 21:27,3.29661,-2.89982,0.47659
7/23/2017 21:28,3.29339,-2.899,0.46853
7/23/2017 21:29,3.29082,-2.899,0.46048
7/23/2017 21:30,3.2876,-2.899,0.45243
7/23/2017 21:31,3.28438,-2.89982,0.44437
7/23/2017 21:32,3.28116,-2.899,0.43632
7/23/2017 21:33,3.2773,-2.89982,0.42826
7/23/2017 21:34,3.27409,-2.89982,0.42021
7/23/2017 21:35,3.27087,-2.899,0.41215
7/23/2017 21:36,3.26701,-2.899,0.4041
7/23/2017 21:37,3.26379,-2.899,0.39605
7/23/2017 21:38,3.25993,-2.89982,0.388
7/23/2017 21:39,3.25607,-2.89982,0.37994
7/23/2017 21:40,3.25286,-2.89982,0.37189
7/23/2017 21:41,3.24835,-2.89982,0.36383
7/23/2017 21:42,3.24449,-2.899,0.35578
7/23/2017 21:43,3.24063,-2.89982,0.34773
7/23/2017 21:44,3.23677,-2.899,0.33967
7/23/2017 21:45,3.23227,-2.899,0.33161
7/23/2017 21:46,3.22841,-2.899,0.32356
7/23/2017 21:47,3.22391,-2.89982,0.31551
7/23/2017 21:48,3.2194,-2.89982,0.30746
7/23/2017 21:49,3.2149,-2.899,0.2994
7/23/2017 21:50,3.21039,-2.89982,0.29135
7/23/2017 21:51,3.20525,-2.899,0.2833
7/23/2017 21:52,3.2001,-2.899,0.27524
7/23/2017 21:53,3.19495,-2.899,0.26718
7/23/2017 21:54,3.19045,-2.899,0.25913
7/23/2017 21:55,3.18466,-2.89982,0.25108
7/23/2017 21:56,3.17951,-2.89982,0.24303
7/23/2017 21:57,3.17372,-2.899,0.23497
7/23/2017 21:58,3.16793,-2.899,0.22692
7/23/2017 21:59,3.1615,-2.89982,0.21886
7/23/2017 22:00,3.15506,-2.899,0.2108
7/23/2017 22:01,3.14927,-2.899,0.20275
7/23/2017 22:02,3.1422,-2.899,0.1947
7/23/2017 22:03,3.13576,-2.899,0.18664
7/23/2017 22:04,3.12869,-2.899,0.17859
7/23/2017 22:05,3.12161,-2.89982,0.17054
7/23/2017 22:06,3.11389,-2.899,0.16248
7/23/2017 22:07,3.10617,-2.89982,0.15443
7/23/2017 22:08,3.09845,-2.899,0.14638
7/23/2017 22:09,3.09008,-2.89982,0.13832
7/23/2017 22:10,3.08108,-2.89982,0.13027
7/23/2017 22:11,3.07207,-2.89982,0.12222
7/23/2017 22:12,3.06306,-2.899,0.11416
7/23/2017 22:13,3.05341,-2.899,0.10611
7/23/2017 22:14,3.04376,-2.899,0.09805
7/23/2017 22:15,3.03347,-2.89982,0.09
7/23/2017 22:16,3.02253,-2.89982,0.08195
7/23/2017 22:17,3.01159,-2.899,0.07389
7/23/2017 22:18,3.00001,-2.89982,0.06584
7/23/2017 22:19,2.98779,-2.899,0.05779
7/23/2017 22:20,2.97492,-2.899,0.04973
7/23/2017 22:21,2.96141,-2.89982,0.04168
7/23/2017 22:22,2.94726,-2.89982,0.03362
7/23/2017 22:23,2.9331,-2.89982,0.02557
7/23/2017 22:24,2.91766,-2.899,0.01751
7/23/2017 22:25,2.90158,-2.89982,0.00946
7/23/2017 22:26,2.88485,-2.899,0.00141
7/23/2017 22:27,2.86684,-2.89982,-0.00665
7/23/2017 22:28,2.84754,-2.899,-0.0147
7/23/2017 22:29,2.82695,-2.89982,-0.02275
7/23/2017 22:30,2.82566,-2.899,-0.02324
7/23/2017 22:31,3.15069,0,-0.02324
7/23/2017 22:32,3.19316,0,-0.02324
7/23/2017 22:33,3.22147,0,-0.02324
7/23/2017 22:34,3.24206,0,-0.02324
7/23/2017 22:35,3.25814,0,-0.02324
7/23/2017 22:36,3.27101,0,-0.02324
7/23/2017 22:37,3.28195,0,-0.02324
7/23/2017 22:38,3.29095,0,-0.02324
7/23/2017 22:39,3.29803,0,-0.02324
7/23/2017 22:40,3.30446,0,-0.02324
7/23/2017 22:41,3.31026,0,-0.02324
7/23/2017 22:42,3.31476,0,-0.02324
7/23/2017 22:43,3.31862,0,-0.02324
7/23/2017 22:44,3.32248,0,-0.02324
7/23/2017 22:45,3.32505,0,-0.02324
7/23/2017 22:46,3.32827,0,-0.02324
7/23/2017 22:47,3.33084,0,-0.02324
7/23/2017 22:48,3.33277,0,-0.02324
7/23/2017 22:49,3.3347,0,-0.02324
7/23/2017 22:50,3.33663,0,-0.02324
7/23/2017 22:51,3.33792,0,-0.02324
7/23/2017 22:52,3.33985,0,-0.02324
7/23/2017 22:53,3.34114,0,-0.02324
7/23/2017 22:54,3.34242,0,-0.02324
7/23/2017 22:55,3.34371,0,-0.02324
7/23/2017 22:56,3.34436,0,-0.02324
7/23/2017 22:57,3.34564,0,-0.02324
7/23/2017 22:58,3.34693,0,-0.02324
7/23/2017 22:59,3.34757,0,-0.02324
7/23/2017 23:00,3.34822,0,-0.02324
7/23/2017 23:01,3.34822,0,-0.02324
7/23/2017 23:02,3.96828,-2.89982,2.28886
7/23/2017 23:03,3.95413,-2.89982,2.28081
7/23/2017 23:04,3.94447,-2.89982,2.27275
7/23/2017 23:05,3.93675,-2.89982,2.2647
7/23/2017 23:06,3.93096,-2.89982,2.25673
7/23/2017 23:07,3.92517,-2.89982,2.24859
7/23/2017 23:08,3.92067,-2.89982,2.24054
7/23/2017 23:09,3.91617,-2.89982,2.23256
7/23/2017 23:10,3.91231,-2.89982,2.22451
7/23/2017 23:11,3.90845,-2.899,2.21646
7/23/2017 23:12,3.90459,-2.899,2.20832
7/23/2017 23:13,3.90137,-2.89982,2.20035
7/23/2017 23:14,3.89815,-2.899,2.19222
7/23/2017 23:15,3.89494,-2.89982,2.18416
7/23/2017 23:16,3.89236,-2.899,2.17611
7/23/2017 23:17,3.88915,-2.89982,2.16805
7/23/2017 23:18,3.88593,-2.899,2.16
7/23/2017 23:19,3.88335,-2.899,2.15202
7/23/2017 23:20,3.88014,-2.89982,2.14389
7/23/2017 23:21,3.87756,-2.899,2.13584
7/23/2017 23:22,3.87435,-2.899,2.12786
7/23/2017 23:23,3.87113,-2.89982,2.11973
7/23/2017 23:24,3.86856,-2.899,2.11167
7/23/2017 23:25,3.86534,-2.89982,2.1037
7/23/2017 23:26,3.86212,-2.899,2.09565
7/23/2017 23:27,3.85955,-2.899,2.08759
7/23/2017 23:28,3.85698,-2.899,2.07946
7/23/2017 23:29,3.85376,-2.89982,2.07148
7/23/2017 23:30,3.85119,-2.89982,2.06335
7/23/2017 23:31,3.84797,-2.899,2.0553
7/23/2017 23:32,3.8454,-2.89982,2.04724
7/23/2017 23:33,3.84218,-2.89982,2.03919
7/23/2017 23:34,3.83961,-2.899,2.03114
7/23/2017 23:35,3.83639,-2.89982,2.02308
7/23/2017 23:36,3.83317,-2.899,2.01503
7/23/2017 23:37,3.8306,-2.89982,2.00697
7/23/2017 23:38,3.82803,-2.89982,1.99892
7/23/2017 23:39,3.82481,-2.89982,1.99094
7/23/2017 23:40,3.82159,-2.89982,1.98289
7/23/2017 23:41,3.81902,-2.899,1.97476
7/23/2017 23:42,3.81644,-2.89982,1.9667
7/23/2017 23:43,3.81323,-2.899,1.95865
7/23/2017 23:44,3.81001,-2.899,1.95067
7/23/2017 23:45,3.80744,-2.899,1.94262
7/23/2017 23:46,3.80486,-2.899,1.93449
7/23/2017 23:47,3.80165,-2.899,1.92643
7/23/2017 23:48,3.79907,-2.899,1.91838
7/23/2017 23:49,3.79586,-2.899,1.91032
7/23/2017 23:50,3.79328,-2.89982,1.90227
7/23/2017 23:51,3.79007,-2.899,1.89422
7/23/2017 23:52,3.78749,-2.89982,1.88624
7/23/2017 23:53,3.78428,-2.89982,1.87811
7/23/2017 23:54,3.7817,-2.899,1.87014
7/23/2017 23:55,3.77849,-2.899,1.862
7/23/2017 23:56,3.77591,-2.899,1.85395
7/23/2017 23:57,3.77334,-2.89982,1.8459
7/23/2017 23:58,3.77012,-2.899,1.83792
7/23/2017 23:59,3.76755,-2.899,1.82987
7/24/2017 0:00,3.76498,-2.899,1.82173
7/24/2017 0:01,3.76176,-2.89982,1.81376
7/24/2017 0:02,3.75919,-2.899,1.80571
7/24/2017 0:03,3.75661,-2.899,1.79765
7/24/2017 0:04,3.75339,-2.899,1.78952
7/24/2017 0:05,3.75018,-2.899,1.78146
7/24/2017 0:06,3.7476,-2.89982,1.77341
7/24/2017 0:07,3.74503,-2.89982,1.76543
7/24/2017 0:08,3.74246,-2.899,1.75738
7/24/2017 0:09,3.73924,-2.89982,1.74925
7/24/2017 0:10,3.73667,-2.89982,1.74119
7/24/2017 0:11,3.73409,-2.89982,1.73322
7/24/2017 0:12,3.73088,-2.89982,1.72509
7/24/2017 0:13,3.7283,-2.89982,1.71703
7/24/2017 0:14,3.72573,-2.89982,1.70898
7/24/2017 0:15,3.72251,-2.89982,1.70093
7/24/2017 0:16,3.71994,-2.899,1.69287
7/24/2017 0:17,3.71737,-2.89982,1.68482
7/24/2017 0:18,3.71415,-2.89982,1.67676
7/24/2017 0:19,3.71158,-2.89982,1.66879
7/24/2017 0:20,3.70836,-2.899,1.66065
7/24/2017 0:21,3.70579,-2.89982,1.6526
7/24/2017 0:22,3.70321,-2.899,1.64455
7/24/2017 0:23,3.7,-2.899,1.63657
7/24/2017 0:24,3.69742,-2.89982,1.62852
7/24/2017 0:25,3.69485,-2.89982,1.62039
7/24/2017 0:26,3.69163,-2.89982,1.61233
7/24/2017 0:27,3.68906,-2.899,1.60436
7/24/2017 0:28,3.68584,-2.89982,1.59622
7/24/2017 0:29,3.68327,-2.89982,1.58817
7/24/2017 0:30,3.68005,-2.89982,1.58012
7/24/2017 0:31,3.67748,-2.899,1.57214
7/24/2017 0:32,3.6749,-2.899,1.56401
7/24/2017 0:33,3.67169,-2.899,1.55596
7/24/2017 0:34,3.66847,-2.89982,1.5479
7/24/2017 0:35,3.6659,-2.89982,1.53992
7/24/2017 0:36,3.66268,-2.89982,1.53187
7/24/2017 0:37,3.66011,-2.89982,1.52374
7/24/2017 0:38,3.65689,-2.899,1.51569
7/24/2017 0:39,3.65367,-2.899,1.50763
7/24/2017 0:40,3.6511,-2.899,1.49966
7/24/2017 0:41,3.64788,-2.899,1.4916
7/24/2017 0:42,3.64531,-2.899,1.48347
7/24/2017 0:43,3.64209,-2.89982,1.47542
7/24/2017 0:44,3.63888,-2.89982,1.46736
7/24/2017 0:45,3.63566,-2.89982,1.45939
7/24/2017 0:46,3.63309,-2.899,1.45125
7/24/2017 0:47,3.62987,-2.899,1.4432
7/24/2017 0:48,3.62665,-2.89982,1.43515
7/24/2017 0:49,3.62344,-2.89982,1.42709
7/24/2017 0:50,3.62086,-2.899,1.41904
7/24/2017 0:51,3.61764,-2.89982,1.41099
7/24/2017 0:52,3.61443,-2.899,1.40301
7/24/2017 0:53,3.61121,-2.899,1.39496
7/24/2017 0:54,3.60864,-2.899,1.3869
7/24/2017 0:55,3.60542,-2.899,1.37877
7/24/2017 0:56,3.6022,-2.899,1.3708
7/24/2017 0:57,3.59899,-2.899,1.36266
7/24/2017 0:58,3.59577,-2.899,1.35468
7/24/2017 0:59,3.59255,-2.89982,1.34655
7/24/2017 1:00,3.58998,-2.899,1.3385
7/24/2017 1:01,3.58676,-2.899,1.33052
7/24/2017 1:02,3.58355,-2.89982,1.32247
7/24/2017 1:03,3.58033,-2.89982,1.31442
7/24/2017 1:04,3.57711,-2.899,1.30636
7/24/2017 1:05,3.5739,-2.899,1.29823
7/24/2017 1:06,3.57068,-2.899,1.29018
7/24/2017 1:07,3.56746,-2.899,1.2822
7/24/2017 1:08,3.56425,-2.89982,1.27407
7/24/2017 1:09,3.56167,-2.89982,1.26609
7/24/2017 1:10,3.55781,-2.899,1.25804
7/24/2017 1:11,3.55459,-2.899,1.24991
7/24/2017 1:12,3.55202,-2.89982,1.24193
7/24/2017 1:13,3.5488,-2.89982,1.2338
7/24/2017 1:14,3.54559,-2.899,1.22583
7/24/2017 1:15,3.54237,-2.89982,1.21769
7/24/2017 1:16,3.53915,-2.899,1.20964
7/24/2017 1:17,3.53594,-2.89982,1.20166
7/24/2017 1:18,3.53272,-2.89982,1.19353
7/24/2017 1:19,3.53015,-2.899,1.18548
7/24/2017 1:20,3.52693,-2.899,1.1775
7/24/2017 1:21,3.52371,-2.89982,1.16937
7/24/2017 1:22,3.52114,-2.899,1.16139
7/24/2017 1:23,3.51792,-2.899,1.15326
7/24/2017 1:24,3.51471,-2.89982,1.14521
7/24/2017 1:25,3.51149,-2.89982,1.13715
7/24/2017 1:26,3.50892,-2.899,1.1291
7/24/2017 1:27,3.5057,-2.89982,1.12112
7/24/2017 1:28,3.50248,-2.899,1.11299
7/24/2017 1:29,3.49927,-2.89982,1.10494
7/24/2017 1:30,3.49669,-2.89982,1.09689
7/24/2017 1:31,3.49348,-2.89982,1.08883
7/24/2017 1:32,3.4909,-2.899,1.08085
7/24/2017 1:33,3.48768,-2.899,1.07272
7/24/2017 1:34,3.48447,-2.899,1.06467
7/24/2017 1:35,3.48189,-2.899,1.05661
7/24/2017 1:36,3.47932,-2.899,1.04856
7/24/2017 1:37,3.4761,-2.899,1.04059
7/24/2017 1:38,3.47353,-2.899,1.03245
7/24/2017 1:39,3.47031,-2.89982,1.0244
7/24/2017 1:40,3.46774,-2.899,1.01635
7/24/2017 1:41,3.46517,-2.899,1.00837
7/24/2017 1:42,3.46195,-2.89982,1.00023
7/24/2017 1:43,3.45938,-2.899,0.99227
7/24/2017 1:44,3.4568,-2.89982,0.98421
7/24/2017 1:45,3.45359,-2.89982,0.97607
7/24/2017 1:46,3.45101,-2.899,0.96802
7/24/2017 1:47,3.44844,-2.89982,0.95997
7/24/2017 1:48,3.44587,-2.89982,0.95191
7/24/2017 1:49,3.44329,-2.899,0.94386
7/24/2017 1:50,3.44072,-2.89982,0.93588
7/24/2017 1:51,3.43815,-2.899,0.92783
7/24/2017 1:52,3.43557,-2.899,0.9197
7/24/2017 1:53,3.433,-2.89982,0.91164
7/24/2017 1:54,3.43043,-2.899,0.90359
7/24/2017 1:55,3.42785,-2.89982,0.89562
7/24/2017 1:56,3.42528,-2.899,0.88748
7/24/2017 1:57,3.42271,-2.89982,0.87951
7/24/2017 1:58,3.42013,-2.899,0.87137
7/24/2017 1:59,3.4182,-2.89982,0.86332
7/24/2017 2:00,3.41563,-2.89982,0.85526
7/24/2017 2:01,3.41305,-2.89982,0.84721
7/24/2017 2:02,3.41048,-2.899,0.83916
7/24/2017 2:03,3.40791,-2.89982,0.83111
7/24/2017 2:04,3.40533,-2.89982,0.82305
7/24/2017 2:05,3.40276,-2.899,0.815
7/24/2017 2:06,3.40019,-2.89982,0.80702
7/24/2017 2:07,3.39826,-2.899,0.79897
7/24/2017 2:08,3.39568,-2.899,0.79083
7/24/2017 2:09,3.39311,-2.899,0.78286
7/24/2017 2:10,3.39054,-2.899,0.77473
7/24/2017 2:11,3.38861,-2.89982,0.76676
7/24/2017 2:12,3.38603,-2.89982,0.75862
7/24/2017 2:13,3.3841,-2.89982,0.75065
7/24/2017 2:14,3.38153,-2.899,0.74259
7/24/2017 2:15,3.37896,-2.89982,0.73454
7/24/2017 2:16,3.37638,-2.89982,0.7264
7/24/2017 2:17,3.37381,-2.899,0.71843
7/24/2017 2:18,3.37124,-2.89982,0.7103
7/24/2017 2:19,3.36931,-2.899,0.70224
7/24/2017 2:20,3.36673,-2.89982,0.69427
7/24/2017 2:21,3.36416,-2.899,0.68614
7/24/2017 2:22,3.36159,-2.899,0.67816
7/24/2017 2:23,3.35901,-2.899,0.67011
7/24/2017 2:24,3.35708,-2.899,0.66197
7/24/2017 2:25,3.35451,-2.899,0.65392
7/24/2017 2:26,3.35193,-2.89982,0.64594
7/24/2017 2:27,3.34936,-2.899,0.63781
7/24/2017 2:28,3.34679,-2.899,0.62976
7/24/2017 2:29,3.34421,-2.89982,0.6217
7/24/2017 2:30,3.34164,-2.89982,0.61365
7/24/2017 2:31,3.33907,-2.899,0.6056
7/24/2017 2:32,3.33649,-2.89982,0.59762
7/24/2017 2:33,3.33392,-2.899,0.58949
7/24/2017 2:34,3.3307,-2.899,0.58151
7/24/2017 2:35,3.32813,-2.89982,0.57346
7/24/2017 2:36,3.32556,-2.899,0.56541
7/24/2017 2:37,3.32234,-2.89982,0.55727
7/24/2017 2:38,3.31977,-2.899,0.5493
7/24/2017 2:39,3.31719,-2.89982,0.54116
7/24/2017 2:40,3.31398,-2.89982,0.53311
7/24/2017 2:41,3.3114,-2.89982,0.52514
7/24/2017 2:42,3.30819,-2.89982,0.517
7/24/2017 2:43,3.30497,-2.899,0.50895
7/24/2017 2:44,3.3024,-2.89982,0.50089
7/24/2017 2:45,3.29854,-2.899,0.49284
7/24/2017 2:46,3.29596,-2.89982,0.48478
7/24/2017 2:47,3.29275,-2.89982,0.47673
7/24/2017 2:48,3.28953,-2.899,0.46868
7/24/2017 2:49,3.28631,-2.89982,0.4607
7/24/2017 2:50,3.28374,-2.89982,0.45257
7/24/2017 2:51,3.27988,-2.899,0.4446
7/24/2017 2:52,3.27666,-2.899,0.43646
7/24/2017 2:53,3.27344,-2.899,0.42849
7/24/2017 2:54,3.27023,-2.899,0.42044
7/24/2017 2:55,3.26637,-2.89982,0.41238
7/24/2017 2:56,3.26315,-2.89982,0.40424
7/24/2017 2:57,3.25929,-2.899,0.39627
7/24/2017 2:58,3.25543,-2.899,0.38822
7/24/2017 2:59,3.25157,-2.899,0.38008
7/24/2017 3:00,3.24771,-2.899,0.37211
7/24/2017 3:01,3.24385,-2.89982,0.36398
7/24/2017 3:02,3.23999,-2.899,0.35592
7/24/2017 3:03,3.23549,-2.899,0.34795
7/24/2017 3:04,3.23163,-2.89982,0.33981
7/24/2017 3:05,3.22712,-2.89982,0.33176
7/24/2017 3:06,3.22326,-2.89982,0.3237
7/24/2017 3:07,3.21876,-2.899,0.31573
7/24/2017 3:08,3.21425,-2.899,0.3076
7/24/2017 3:09,3.20911,-2.89982,0.29955
7/24/2017 3:10,3.2046,-2.899,0.29149
7/24/2017 3:11,3.19946,-2.89982,0.28352
7/24/2017 3:12,3.19431,-2.89982,0.27538
7/24/2017 3:13,3.18981,-2.899,0.26741
7/24/2017 3:14,3.18402,-2.89982,0.25928
7/24/2017 3:15,3.17887,-2.89982,0.25122
7/24/2017 3:16,3.17308,-2.899,0.24325
7/24/2017 3:17,3.16729,-2.899,0.23511
7/24/2017 3:18,3.1615,-2.89982,0.22706
7/24/2017 3:19,3.15506,-2.899,0.21908
7/24/2017 3:20,3.14927,-2.899,0.21095
7/24/2017 3:21,3.1422,-2.899,0.2029
7/24/2017 3:22,3.13576,-2.89982,0.19493
7/24/2017 3:23,3.12869,-2.899,0.18679
7/24/2017 3:24,3.12161,-2.899,0.17873
7/24/2017 3:25,3.11389,-2.89982,0.17068
7/24/2017 3:26,3.10681,-2.89982,0.16271
7/24/2017 3:27,3.09845,-2.89982,0.15457
7/24/2017 3:28,3.09073,-2.89982,0.14652
7/24/2017 3:29,3.08172,-2.89982,0.13847
7/24/2017 3:30,3.07271,-2.899,0.13041
7/24/2017 3:31,3.06435,-2.89982,0.12244
7/24/2017 3:32,3.0547,-2.899,0.11438
7/24/2017 3:33,3.04505,-2.89982,0.10625
7/24/2017 3:34,3.03476,-2.899,0.0982
7/24/2017 3:35,3.02446,-2.89982,0.09022
7/24/2017 3:36,3.01288,-2.899,0.08216
7/24/2017 3:37,3.0013,-2.89982,0.07412
7/24/2017 3:38,2.98908,-2.89982,0.06598
7/24/2017 3:39,2.97685,-2.899,0.05793
7/24/2017 3:40,2.96334,-2.899,0.04987
7/24/2017 3:41,2.94983,-2.89982,0.04182
7/24/2017 3:42,2.93568,-2.89982,0.03376
7/24/2017 3:43,2.92088,-2.899,0.02579
7/24/2017 3:44,2.9048,-2.89982,0.01774
7/24/2017 3:45,2.88807,-2.89982,0.00968
7/24/2017 3:46,2.8707,-2.89982,0.00163
7/24/2017 3:47,2.85204,-2.89982,-0.0065
7/24/2017 3:48,2.83145,-2.899,-0.01456
7/24/2017 3:49,2.81022,-2.89982,-0.02261
7/24/2017 3:50,2.80958,-2.89982,-0.02302
7/24/2017 3:51,3.14297,0,-0.02302
7/24/2017 3:52,3.18737,0,-0.02302
7/24/2017 3:53,3.21568,0,-0.02302
7/24/2017 3:54,3.23691,0,-0.02302
7/24/2017 3:55,3.25364,0,-0.02302
7/24/2017 3:56,3.2665,0,-0.02302
7/24/2017 3:57,3.27809,0,-0.02302
7/24/2017 3:58,3.28709,0,-0.02302
7/24/2017 3:59,3.29481,0,-0.02302
7/24/2017 4:00,3.30125,0,-0.02302
7/24/2017 4:01,3.30704,0,-0.02302
7/24/2017 4:02,3.31154,0,-0.02302
7/24/2017 4:03,3.31605,0,-0.02302
7/24/2017 4:04,3.31926,0,-0.02302
7/24/2017 4:05,3.32312,0,-0.02302
7/24/2017 4:06,3.3257,0,-0.02302
7/24/2017 4:07,3.32827,0,-0.02302
7/24/2017 4:08,3.33084,0,-0.02302
7/24/2017 4:09,3.33277,0,-0.02302
7/24/2017 4:10,3.3347,0,-0.02302
7/24/2017 4:11,3.33663,0,-0.02302
7/24/2017 4:12,3.33792,0,-0.02302
7/24/2017 4:13,3.33921,0,-0.02302
7/24/2017 4:14,3.34049,0,-0.02302
7/24/2017 4:15,3.34178,0,-0.02302
7/24/2017 4:16,3.34307,0,-0.02302
7/24/2017 4:17,3.34436,0,-0.02302
7/24/2017 4:18,3.345,0,-0.02302
7/24/2017 4:19,3.34564,0,-0.02302
7/24/2017 4:20,3.34693,0,-0.02302
7/24/2017 4:21,3.34693,0,-0.02302
7/24/2017 4:22,3.96828,-2.899,2.28874
7/24/2017 4:23,3.95413,-2.899,2.28068
7/24/2017 4:24,3.94447,-2.899,2.27263
7/24/2017 4:25,3.93675,-2.89982,2.26458
7/24/2017 4:26,3.93032,-2.899,2.25652
7/24/2017 4:27,3.92453,-2.89982,2.24847
7/24/2017 4:28,3.92003,-2.89982,2.24041
7/24/2017 4:29,3.91552,-2.89982,2.23236
7/24/2017 4:30,3.91166,-2.899,2.22431
7/24/2017 4:31,3.9078,-2.899,2.21626
7/24/2017 4:32,3.90459,-2.89982,2.2082
7/24/2017 4:33,3.90137,-2.89982,2.20015
7/24/2017 4:34,3.89815,-2.899,2.19209
7/24/2017 4:35,3.89494,-2.899,2.18404
7/24/2017 4:36,3.89172,-2.89982,2.17598
7/24/2017 4:37,3.8885,-2.899,2.16793
7/24/2017 4:38,3.88528,-2.89982,2.15988
7/24/2017 4:39,3.88271,-2.89982,2.15182
7/24/2017 4:40,3.87949,-2.89982,2.14377
7/24/2017 4:41,3.87628,-2.89982,2.13572
7/24/2017 4:42,3.8737,-2.89982,2.12766
7/24/2017 4:43,3.87049,-2.89982,2.11961
7/24/2017 4:44,3.86791,-2.89982,2.11156
7/24/2017 4:45,3.86405,-2.899,2.1035
7/24/2017 4:46,3.86148,-2.899,2.09545
7/24/2017 4:47,3.85891,-2.899,2.0874
7/24/2017 4:48,3.85569,-2.899,2.07934
7/24/2017 4:49,3.85247,-2.899,2.07129
7/24/2017 4:50,3.8499,-2.899,2.06324
7/24/2017 4:51,3.84733,-2.89982,2.05518
7/24/2017 4:52,3.84411,-2.89982,2.04712
7/24/2017 4:53,3.84089,-2.89982,2.03907
7/24/2017 4:54,3.83832,-2.89982,2.03102
7/24/2017 4:55,3.8351,-2.899,2.02296
7/24/2017 4:56,3.83253,-2.89982,2.01491
7/24/2017 4:57,3.82931,-2.899,2.00685
7/24/2017 4:58,3.82674,-2.89982,1.9988
7/24/2017 4:59,3.82352,-2.89982,1.99075
7/24/2017 5:00,3.8203,-2.89982,1.9827
7/24/2017 5:01,3.81773,-2.899,1.97464
7/24/2017 5:02,3.81451,-2.89982,1.96658
7/24/2017 5:03,3.81194,-2.89982,1.95853
7/24/2017 5:04,3.80872,-2.89982,1.95048
7/24/2017 5:05,3.80615,-2.89982,1.94242
7/24/2017 5:06,3.80293,-2.899,1.93437
7/24/2017 5:07,3.80036,-2.899,1.92632
7/24/2017 5:08,3.79779,-2.89982,1.91826
7/24/2017 5:09,3.79457,-2.899,1.91021
7/24/2017 5:10,3.79135,-2.899,1.90215
7/24/2017 5:11,3.78878,-2.89982,1.8941
7/24/2017 5:12,3.78556,-2.89982,1.88604
7/24/2017 5:13,3.78299,-2.89982,1.878
7/24/2017 5:14,3.77977,-2.899,1.86994
7/24/2017 5:15,3.7772,-2.899,1.86188
7/24/2017 5:16,3.77463,-2.89982,1.85383
7/24/2017 5:17,3.77141,-2.899,1.84578
7/24/2017 5:18,3.76884,-2.89982,1.83773
7/24/2017 5:19,3.76626,-2.89982,1.82967
7/24/2017 5:20,3.76305,-2.899,1.82162
7/24/2017 5:21,3.76047,-2.899,1.81356
7/24/2017 5:22,3.75726,-2.89982,1.80551
7/24/2017 5:23,3.75468,-2.89982,1.79745
7/24/2017 5:24,3.75146,-2.89982,1.7894
7/24/2017 5:25,3.74889,-2.899,1.78135
7/24/2017 5:26,3.74632,-2.89982,1.77329
7/24/2017 5:27,3.7431,-2.899,1.76523
7/24/2017 5:28,3.74053,-2.89982,1.75719
7/24/2017 5:29,3.73795,-2.899,1.74913
7/24/2017 5:30,3.73538,-2.899,1.74108
7/24/2017 5:31,3.73216,-2.899,1.73302
7/24/2017 5:32,3.72895,-2.899,1.72497
7/24/2017 5:33,3.72637,-2.899,1.71691
7/24/2017 5:34,3.7238,-2.89982,1.70886
7/24/2017 5:35,3.72123,-2.89982,1.7008
7/24/2017 5:36,3.71801,-2.89982,1.69275
7/24/2017 5:37,3.71544,-2.89982,1.6847
7/24/2017 5:38,3.71286,-2.899,1.67665
7/24/2017 5:39,3.70965,-2.89982,1.66859
7/24/2017 5:40,3.70707,-2.89982,1.66053
7/24/2017 5:41,3.7045,-2.89982,1.65249
7/24/2017 5:42,3.70128,-2.89982,1.64443
7/24/2017 5:43,3.69871,-2.899,1.63638
7/24/2017 5:44,3.69549,-2.899,1.62832
7/24/2017 5:45,3.69292,-2.899,1.62027
7/24/2017 5:46,3.6897,-2.89982,1.61221
7/24/2017 5:47,3.68713,-2.899,1.60416
7/24/2017 5:48,3.68455,-2.899,1.59611
7/24/2017 5:49,3.68134,-2.899,1.58805
7/24/2017 5:50,3.67812,-2.89982,1.57999
7/24/2017 5:51,3.67555,-2.89982,1.57194
7/24/2017 5:52,3.67233,-2.89982,1.56389
7/24/2017 5:53,3.66976,-2.899,1.55584
7/24/2017 5:54,3.66654,-2.899,1.54779
7/24/2017 5:55,3.66397,-2.899,1.53973
7/24/2017 5:56,3.66075,-2.899,1.53168
7/24/2017 5:57,3.65753,-2.89982,1.52362
7/24/2017 5:58,3.65496,-2.899,1.51557
7/24/2017 5:59,3.65174,-2.899,1.50751
7/24/2017 6:00,3.64853,-2.89982,1.49946
7/24/2017 6:01,3.64595,-2.89982,1.49141
7/24/2017 6:02,3.64274,-2.89982,1.48335
7/24/2017 6:03,3.63952,-2.89982,1.47529
7/24/2017 6:04,3.6363,-2.89982,1.46724
7/24/2017 6:05,3.63373,-2.899,1.45919
7/24/2017 6:06,3.63051,-2.89982,1.45114
7/24/2017 6:07,3.6273,-2.89982,1.44308
7/24/2017 6:08,3.62408,-2.89982,1.43502
7/24/2017 6:09,3.6215,-2.89982,1.42697
7/24/2017 6:10,3.61829,-2.89982,1.41892
7/24/2017 6:11,3.61507,-2.89982,1.41087
7/24/2017 6:12,3.61185,-2.89982,1.40281
7/24/2017 6:13,3.60928,-2.899,1.39475
7/24/2017 6:14,3.60606,-2.899,1.38671
7/24/2017 6:15,3.60285,-2.899,1.37865
7/24/2017 6:16,3.59963,-2.89982,1.3706
7/24/2017 6:17,3.59641,-2.89982,1.36254
7/24/2017 6:18,3.5932,-2.89982,1.35449
7/24/2017 6:19,3.59062,-2.899,1.34644
7/24/2017 6:20,3.58676,-2.89982,1.33838
7/24/2017 6:21,3.58419,-2.899,1.33033
7/24/2017 6:22,3.58097,-2.89982,1.32227
7/24/2017 6:23,3.57776,-2.899,1.31422
7/24/2017 6:24,3.57454,-2.899,1.30616
7/24/2017 6:25,3.57132,-2.899,1.29811
7/24/2017 6:26,3.56811,-2.899,1.29006
7/24/2017 6:27,3.56489,-2.89982,1.282
7/24/2017 6:28,3.56167,-2.899,1.27395
7/24/2017 6:29,3.55846,-2.89982,1.26589
7/24/2017 6:30,3.55524,-2.899,1.25784
7/24/2017 6:31,3.55202,-2.899,1.24979
7/24/2017 6:32,3.54945,-2.89982,1.24173
7/24/2017 6:33,3.54623,-2.899,1.23368
7/24/2017 6:34,3.54301,-2.899,1.22563
7/24/2017 6:35,3.5398,-2.89982,1.21757
7/24/2017 6:36,3.53658,-2.899,1.20952
7/24/2017 6:37,3.53336,-2.899,1.20146
7/24/2017 6:38,3.53015,-2.89982,1.1934
7/24/2017 6:39,3.52693,-2.899,1.18536
7/24/2017 6:40,3.52436,-2.899,1.1773
7/24/2017 6:41,3.52114,-2.89982,1.16925
7/24/2017 6:42,3.51792,-2.89982,1.16119
7/24/2017 6:43,3.51471,-2.89982,1.15314
7/24/2017 6:44,3.51213,-2.89982,1.14508
7/24/2017 6:45,3.50892,-2.899,1.13703
7/24/2017 6:46,3.5057,-2.89982,1.12898
7/24/2017 6:47,3.50248,-2.899,1.12093
7/24/2017 6:48,3.49991,-2.89982,1.11287
7/24/2017 6:49,3.49669,-2.89982,1.10481
7/24/2017 6:50,3.49348,-2.899,1.09676
7/24/2017 6:51,3.4909,-2.899,1.08871
7/24/2017 6:52,3.48833,-2.89982,1.08066
7/24/2017 6:53,3.48511,-2.89982,1.0726
7/24/2017 6:54,3.48189,-2.899,1.06455
7/24/2017 6:55,3.47932,-2.899,1.05649
7/24/2017 6:56,3.47675,-2.89982,1.04844
7/24/2017 6:57,3.47353,-2.89982,1.04038
7/24/2017 6:58,3.47096,-2.899,1.03233
7/24/2017 6:59,3.46774,-2.89982,1.02427
7/24/2017 7:00,3.46517,-2.899,1.01623
7/24/2017 7:01,3.46259,-2.89982,1.00817
7/24/2017 7:02,3.45938,-2.89982,1.00012
7/24/2017 7:03,3.4568,-2.89982,0.99206
7/24/2017 7:04,3.45423,-2.89982,0.98401
7/24/2017 7:05,3.45166,-2.89982,0.97595
7/24/2017 7:06,3.44908,-2.899,0.9679
7/24/2017 7:07,3.44651,-2.899,0.95985
7/24/2017 7:08,3.44329,-2.89982,0.95179
7/24/2017 7:09,3.44072,-2.89982,0.94373
7/24/2017 7:10,3.43815,-2.89982,0.93568
7/24/2017 7:11,3.43557,-2.89982,0.92763
7/24/2017 7:12,3.433,-2.89982,0.91957
7/24/2017 7:13,3.43043,-2.899,0.91153
7/24/2017 7:14,3.42785,-2.89982,0.90347
7/24/2017 7:15,3.42528,-2.899,0.89541
7/24/2017 7:16,3.42271,-2.89982,0.88736
7/24/2017 7:17,3.42013,-2.899,0.8793
7/24/2017 7:18,3.4182,-2.89982,0.87125
7/24/2017 7:19,3.41563,-2.89982,0.8632
7/24/2017 7:20,3.41305,-2.89982,0.85514
7/24/2017 7:21,3.41048,-2.899,0.84709
7/24/2017 7:22,3.40791,-2.899,0.83904
7/24/2017 7:23,3.40598,-2.899,0.83098
7/24/2017 7:24,3.40276,-2.89982,0.82293
7/24/2017 7:25,3.40019,-2.899,0.81487
7/24/2017 7:26,3.39826,-2.89982,0.80682
7/24/2017 7:27,3.39568,-2.89982,0.79877
7/24/2017 7:28,3.39311,-2.899,0.79071
7/24/2017 7:29,3.39054,-2.89982,0.78266
7/24/2017 7:30,3.38861,-2.89982,0.7746
7/24/2017 7:31,3.38603,-2.89982,0.76655
7/24/2017 7:32,3.38346,-2.89982,0.75849
7/24/2017 7:33,3.38089,-2.89982,0.75044
7/24/2017 7:34,3.37896,-2.89982,0.74239
7/24/2017 7:35,3.37638,-2.89982,0.73433
7/24/2017 7:36,3.37381,-2.899,0.72628
7/24/2017 7:37,3.37124,-2.89982,0.71823
7/24/2017 7:38,3.36866,-2.89982,0.71017
7/24/2017 7:39,3.36673,-2.89982,0.70212
7/24/2017 7:40,3.36416,-2.899,0.69406
7/24/2017 7:41,3.36159,-2.899,0.68601
7/24/2017 7:42,3.35901,-2.899,0.67796
7/24/2017 7:43,3.35644,-2.899,0.6699
7/24/2017 7:44,3.35451,-2.899,0.66185
7/24/2017 7:45,3.35129,-2.89982,0.6538
7/24/2017 7:46,3.34872,-2.899,0.64575
7/24/2017 7:47,3.34614,-2.89982,0.63769
7/24/2017 7:48,3.34357,-2.899,0.62963
7/24/2017 7:49,3.341,-2.89982,0.62158
7/24/2017 7:50,3.33842,-2.89982,0.61352
7/24/2017 7:51,3.33585,-2.89982,0.60547
7/24/2017 7:52,3.33328,-2.899,0.59742
7/24/2017 7:53,3.33006,-2.89982,0.58936
7/24/2017 7:54,3.32749,-2.899,0.58131
7/24/2017 7:55,3.32491,-2.89982,0.57326
7/24/2017 7:56,3.3217,-2.899,0.56521
7/24/2017 7:57,3.31912,-2.89982,0.55715
7/24/2017 7:58,3.31591,-2.899,0.54909
7/24/2017 7:59,3.31333,-2.899,0.54104
7/24/2017 8:00,3.31012,-2.899,0.53299
7/24/2017 8:01,3.3069,-2.899,0.52493
7/24/2017 8:02,3.30433,-2.89982,0.51688
7/24/2017 8:03,3.30111,-2.89982,0.50883
7/24/2017 8:04,3.29789,-2.89982,0.50077
7/24/2017 8:05,3.29468,-2.89982,0.49271
7/24/2017 8:06,3.2921,-2.89982,0.48466
7/24/2017 8:07,3.28888,-2.899,0.47661
7/24/2017 8:08,3.28567,-2.89982,0.46856
7/24/2017 8:09,3.28245,-2.899,0.4605
7/24/2017 8:10,3.27923,-2.89982,0.45245
7/24/2017 8:11,3.27537,-2.89982,0.44439
7/24/2017 8:12,3.27216,-2.89982,0.43634
7/24/2017 8:13,3.26894,-2.899,0.42828
7/24/2017 8:14,3.26508,-2.899,0.42023
7/24/2017 8:15,3.26186,-2.89982,0.41217
7/24/2017 8:16,3.258,-2.89982,0.40412
7/24/2017 8:17,3.25414,-2.899,0.39607
7/24/2017 8:18,3.25093,-2.89982,0.38802
7/24/2017 8:19,3.24642,-2.899,0.37996
7/24/2017 8:20,3.24321,-2.899,0.37191
7/24/2017 8:21,3.2387,-2.89982,0.36386
7/24/2017 8:22,3.23484,-2.899,0.3558
7/24/2017 8:23,3.23098,-2.899,0.34775
7/24/2017 8:24,3.22648,-2.899,0.3397
7/24/2017 8:25,3.22262,-2.899,0.33164
7/24/2017 8:26,3.21811,-2.899,0.32358
7/24/2017 8:27,3.21297,-2.89982,0.31553
7/24/2017 8:28,3.20846,-2.899,0.30748
7/24/2017 8:29,3.20396,-2.89982,0.29942
7/24/2017 8:30,3.19946,-2.899,0.29136
7/24/2017 8:31,3.19367,-2.89982,0.28331
7/24/2017 8:32,3.18916,-2.899,0.27526
7/24/2017 8:33,3.18402,-2.89982,0.26721
7/24/2017 8:34,3.17823,-2.89982,0.25915
7/24/2017 8:35,3.17308,-2.89982,0.2511
7/24/2017 8:36,3.16729,-2.89982,0.24304
7/24/2017 8:37,3.1615,-2.899,0.23499
7/24/2017 8:38,3.15506,-2.89982,0.22694
7/24/2017 8:39,3.14927,-2.899,0.21888
7/24/2017 8:40,3.1422,-2.89982,0.21083
7/24/2017 8:41,3.13641,-2.89982,0.20278
7/24/2017 8:42,3.12933,-2.89982,0.19472
7/24/2017 8:43,3.12225,-2.899,0.18667
7/24/2017 8:44,3.11453,-2.89982,0.17862
7/24/2017 8:45,3.10746,-2.89982,0.17056
7/24/2017 8:46,3.09974,-2.89982,0.16251
7/24/2017 8:47,3.09137,-2.89982,0.15445
7/24/2017 8:48,3.08301,-2.899,0.1464
7/24/2017 8:49,3.07464,-2.89982,0.13834
7/24/2017 8:50,3.06564,-2.89982,0.13029
7/24/2017 8:51,3.05663,-2.89982,0.12224
7/24/2017 8:52,3.04698,-2.899,0.11418
7/24/2017 8:53,3.03733,-2.899,0.10613
7/24/2017 8:54,3.02639,-2.89982,0.09807
7/24/2017 8:55,3.0161,-2.89982,0.09002
7/24/2017 8:56,3.00452,-2.899,0.08196
7/24/2017 8:57,2.99294,-2.89982,0.07392
7/24/2017 8:58,2.98007,-2.89982,0.06586
7/24/2017 8:59,2.9672,-2.899,0.0578
7/24/2017 9:00,2.95433,-2.899,0.04975
7/24/2017 9:01,2.94018,-2.89982,0.0417
7/24/2017 9:02,2.92603,-2.89982,0.03365
7/24/2017 9:03,2.91059,-2.89982,0.02559
7/24/2017 9:04,2.89386,-2.899,0.01754
7/24/2017 9:05,2.87713,-2.89982,0.00948
7/24/2017 9:06,2.85912,-2.89982,0.00143
7/24/2017 9:07,2.83982,-2.899,-0.00662
7/24/2017 9:08,2.81858,-2.899,-0.01468
7/24/2017 9:09,2.79671,-2.89982,-0.02274
7/24/2017 9:10,2.79542,-2.899,-0.02321
7/24/2017 9:11,3.13654,0,-0.02321
7/24/2017 9:12,3.18158,0,-0.02321
7/24/2017 9:13,3.21053,0,-0.02321
7/24/2017 9:14,3.2324,0,-0.02321
7/24/2017 9:15,3.24913,0,-0.02321
7/24/2017 9:16,3.26264,0,-0.02321
7/24/2017 9:17,3.27423,0,-0.02321
7/24/2017 9:18,3.28323,0,-0.02321
7/24/2017 9:19,3.2916,0,-0.02321
7/24/2017 9:20,3.29803,0,-0.02321
7/24/2017 9:21,3.30382,0,-0.02321
7/24/2017 9:22,3.30897,0,-0.02321
7/24/2017 9:23,3.31283,0,-0.02321
7/24/2017 9:24,3.31669,0,-0.02321
7/24/2017 9:25,3.32055,0,-0.02321
7/24/2017 9:26,3.32312,0,-0.02321
7/24/2017 9:27,3.3257,0,-0.02321
7/24/2017 9:28,3.32827,0,-0.02321
7/24/2017 9:29,3.3302,0,-0.02321
7/24/2017 9:30,3.33277,0,-0.02321
7/24/2017 9:31,3.33406,0,-0.02321
7/24/2017 9:32,3.33599,0,-0.02321
7/24/2017 9:33,3.33728,0,-0.02321
7/24/2017 9:34,3.33856,0,-0.02321
7/24/2017 9:35,3.33985,0,-0.02321
7/24/2017 9:36,3.34114,0,-0.02321
7/24/2017 9:37,3.34242,0,-0.02321
7/24/2017 9:38,3.34307,0,-0.02321
7/24/2017 9:39,3.34436,0,-0.02321
7/24/2017 9:40,3.345,0,-0.02321
7/24/2017 9:41,3.345,0,-0.02321
7/24/2017 9:42,3.96699,-2.899,2.28932
7/24/2017 9:43,3.95284,-2.89982,2.28127
7/24/2017 9:44,3.94319,-2.899,2.27321
7/24/2017 9:45,3.93547,-2.89982,2.26516
7/24/2017 9:46,3.92903,-2.89982,2.25711
7/24/2017 9:47,3.92324,-2.899,2.24905
7/24/2017 9:48,3.91874,-2.89982,2.241
7/24/2017 9:49,3.91424,-2.89982,2.23294
7/24/2017 9:50,3.91038,-2.899,2.22489
7/24/2017 9:51,3.90652,-2.899,2.21683
7/24/2017 9:52,3.90266,-2.89982,2.20878
7/24/2017 9:53,3.89944,-2.899,2.20073
7/24/2017 9:54,3.89622,-2.89982,2.19267
7/24/2017 9:55,3.89301,-2.89982,2.18462
7/24/2017 9:56,3.88979,-2.89982,2.17657
7/24/2017 9:57,3.88721,-2.89982,2.16851
7/24/2017 9:58,3.884,-2.89982,2.16046
7/24/2017 9:59,3.88078,-2.89982,2.15241
7/24/2017 10:00,3.87821,-2.899,2.14436
7/24/2017 10:01,3.87499,-2.89982,2.1363
7/24/2017 10:02,3.87177,-2.89982,2.12824
7/24/2017 10:03,3.8692,-2.89982,2.12019
7/24/2017 10:04,3.86598,-2.899,2.11213
7/24/2017 10:05,3.86277,-2.89982,2.10408
7/24/2017 10:06,3.86019,-2.89982,2.09603
7/24/2017 10:07,3.85698,-2.899,2.08797
7/24/2017 10:08,3.85376,-2.899,2.07992
7/24/2017 10:09,3.85119,-2.89982,2.07187
7/24/2017 10:10,3.84797,-2.89982,2.06381
7/24/2017 10:11,3.84475,-2.89982,2.05576
7/24/2017 10:12,3.84218,-2.89982,2.04771
7/24/2017 10:13,3.83896,-2.899,2.03965
7/24/2017 10:14,3.83639,-2.89982,2.0316
7/24/2017 10:15,3.83317,-2.89982,2.02354
7/24/2017 10:16,3.8306,-2.89982,2.01549
7/24/2017 10:17,3.82738,-2.899,2.00744
7/24/2017 10:18,3.82417,-2.899,1.99938
7/24/2017 10:19,3.82095,-2.899,1.99133
7/24/2017 10:20,3.81837,-2.89982,1.98328
7/24/2017 10:21,3.8158,-2.89982,1.97522
7/24/2017 10:22,3.81258,-2.899,1.96716
7/24/2017 10:23,3.81001,-2.899,1.95911
7/24/2017 10:24,3.80679,-2.89982,1.95106
7/24/2017 10:25,3.80422,-2.899,1.943
7/24/2017 10:26,3.801,-2.89982,1.93495
7/24/2017 10:27,3.79779,-2.89982,1.9269
7/24/2017 10:28,3.79521,-2.89982,1.91884
7/24/2017 10:29,3.792,-2.899,1.91078
7/24/2017 10:30,3.78942,-2.899,1.90273
7/24/2017 10:31,3.78621,-2.89982,1.89468
7/24/2017 10:32,3.78363,-2.89982,1.88663
7/24/2017 10:33,3.78042,-2.899,1.87857
7/24/2017 10:34,3.77784,-2.89982,1.87051
7/24/2017 10:35,3.77527,-2.899,1.86246
7/24/2017 10:36,3.77205,-2.89982,1.85441
7/24/2017 10:37,3.76948,-2.899,1.84635
7/24/2017 10:38,3.76626,-2.89982,1.8383
7/24/2017 10:39,3.76369,-2.89982,1.83025
7/24/2017 10:40,3.76047,-2.899,1.82219
7/24/2017 10:41,3.7579,-2.89982,1.81413
7/24/2017 10:42,3.75533,-2.89982,1.80608
7/24/2017 10:43,3.75211,-2.899,1.79803
7/24/2017 10:44,3.74953,-2.899,1.78998
7/24/2017 10:45,3.74696,-2.89982,1.78192
7/24/2017 10:46,3.74374,-2.899,1.77387
7/24/2017 10:47,3.74053,-2.89982,1.76582
7/24/2017 10:48,3.73795,-2.899,1.75776
7/24/2017 10:49,3.73538,-2.899,1.74971
7/24/2017 10:50,3.73281,-2.899,1.74165
7/24/2017 10:51,3.72959,-2.899,1.7336
7/24/2017 10:52,3.72702,-2.89982,1.72555
7/24/2017 10:53,3.72444,-2.89982,1.71749
7/24/2017 10:54,3.72123,-2.89982,1.70943
7/24/2017 10:55,3.71865,-2.899,1.70138
7/24/2017 10:56,3.71608,-2.899,1.69333
7/24/2017 10:57,3.71286,-2.89982,1.68527
7/24/2017 10:58,3.71029,-2.899,1.67722
7/24/2017 10:59,3.70707,-2.89982,1.66916
7/24/2017 11:00,3.7045,-2.899,1.66111
7/24/2017 11:01,3.70193,-2.89982,1.65305
7/24/2017 11:02,3.69871,-2.899,1.64501
7/24/2017 11:03,3.69614,-2.899,1.63695
7/24/2017 11:04,3.69356,-2.899,1.62889
7/24/2017 11:05,3.69035,-2.899,1.62085
7/24/2017 11:06,3.68777,-2.899,1.61279
7/24/2017 11:07,3.68455,-2.899,1.60473
7/24/2017 11:08,3.68198,-2.899,1.59668
7/24/2017 11:09,3.67876,-2.89982,1.58863
7/24/2017 11:10,3.67619,-2.899,1.58058
7/24/2017 11:11,3.67297,-2.89982,1.57252
7/24/2017 11:12,3.6704,-2.899,1.56446
7/24/2017 11:13,3.66718,-2.899,1.55641
7/24/2017 11:14,3.66461,-2.899,1.54835
7/24/2017 11:15,3.66139,-2.899,1.5403
7/24/2017 11:16,3.65818,-2.89982,1.53225
7/24/2017 11:17,3.6556,-2.899,1.52419
7/24/2017 11:18,3.65239,-2.89982,1.51614
7/24/2017 11:19,3.64917,-2.899,1.50809
7/24/2017 11:20,3.6466,-2.899,1.50003
7/24/2017 11:21,3.64338,-2.89982,1.49198
7/24/2017 11:22,3.64081,-2.899,1.48392
7/24/2017 11:23,3.63759,-2.89982,1.47587
7/24/2017 11:24,3.63437,-2.89982,1.46782
7/24/2017 11:25,3.6318,-2.89982,1.45976
7/24/2017 11:26,3.62794,-2.899,1.45171
7/24/2017 11:27,3.62537,-2.899,1.44366
7/24/2017 11:28,3.62215,-2.899,1.4356
7/24/2017 11:29,3.61893,-2.899,1.42754
7/24/2017 11:30,3.61571,-2.89982,1.41949
7/24/2017 11:31,3.61314,-2.89982,1.41143
7/24/2017 11:32,3.60992,-2.89982,1.40338
7/24/2017 11:33,3.60671,-2.899,1.39533
7/24/2017 11:34,3.60349,-2.899,1.38728
7/24/2017 11:35,3.60027,-2.89982,1.37923
7/24/2017 11:36,3.59706,-2.899,1.37117
7/24/2017 11:37,3.59384,-2.899,1.36311
7/24/2017 11:38,3.59062,-2.89982,1.35506
7/24/2017 11:39,3.58741,-2.899,1.34701
7/24/2017 11:40,3.58419,-2.899,1.33895
7/24/2017 11:41,3.58097,-2.899,1.3309
7/24/2017 11:42,3.57776,-2.89982,1.32285
7/24/2017 11:43,3.57454,-2.899,1.31479
7/24/2017 11:44,3.57132,-2.899,1.30674
7/24/2017 11:45,3.56811,-2.89982,1.29868
7/24/2017 11:46,3.56489,-2.899,1.29062
7/24/2017 11:47,3.56232,-2.89982,1.28257
7/24/2017 11:48,3.5591,-2.899,1.27452
7/24/2017 11:49,3.55524,-2.89982,1.26647
7/24/2017 11:50,3.55266,-2.899,1.25841
7/24/2017 11:51,3.54945,-2.89982,1.25036
7/24/2017 11:52,3.54623,-2.899,1.24231
7/24/2017 11:53,3.54301,-2.899,1.23425
7/24/2017 11:54,3.5398,-2.89982,1.2262
7/24/2017 11:55,3.53658,-2.89982,1.21814
7/24/2017 11:56,3.53336,-2.899,1.21009
7/24/2017 11:57,3.53015,-2.899,1.20203
7/24/2017 11:58,3.52693,-2.89982,1.19398
7/24/2017 11:59,3.52371,-2.89982,1.18592
7/24/2017 12:00,3.52114,-2.89982,1.17787
7/24/2017 12:01,3.51792,-2.899,1.16982
7/24/2017 12:02,3.51471,-2.89982,1.16176
7/24/2017 12:03,3.51149,-2.899,1.15371
7/24/2017 12:04,3.50892,-2.89982,1.14565
7/24/2017 12:05,3.5057,-2.89982,1.13761
7/24/2017 12:06,3.50248,-2.899,1.12955
7/24/2017 12:07,3.49991,-2.899,1.12149
7/24/2017 12:08,3.49669,-2.89982,1.11344
7/24/2017 12:09,3.49348,-2.899,1.10539
7/24/2017 12:10,3.49026,-2.899,1.09733
7/24/2017 12:11,3.48768,-2.89982,1.08928
7/24/2017 12:12,3.48447,-2.899,1.08122
7/24/2017 12:13,3.48189,-2.899,1.07317
7/24/2017 12:14,3.47868,-2.899,1.06512
7/24/2017 12:15,3.4761,-2.89982,1.05706
7/24/2017 12:16,3.47289,-2.899,1.04901
7/24/2017 12:17,3.47031,-2.899,1.04096
7/24/2017 12:18,3.46774,-2.89982,1.0329
7/24/2017 12:19,3.46452,-2.89982,1.02485
7/24/2017 12:20,3.46195,-2.89982,1.01679
7/24/2017 12:21,3.45873,-2.899,1.00874
7/24/2017 12:22,3.45616,-2.899,1.00068
7/24/2017 12:23,3.45359,-2.89982,0.99263
7/24/2017 12:24,3.45101,-2.89982,0.98458
7/24/2017 12:25,3.44844,-2.899,0.97653
7/24/2017 12:26,3.44587,-2.899,0.96847
7/24/2017 12:27,3.44265,-2.89982,0.96042
7/24/2017 12:28,3.44008,-2.89982,0.95236
7/24/2017 12:29,3.4375,-2.899,0.9443
7/24/2017 12:30,3.43493,-2.899,0.93625
7/24/2017 12:31,3.43236,-2.89982,0.9282
7/24/2017 12:32,3.42978,-2.89982,0.92015
7/24/2017 12:33,3.42721,-2.899,0.91209
7/24/2017 12:34,3.42464,-2.89982,0.90404
7/24/2017 12:35,3.42206,-2.89982,0.89598
7/24/2017 12:36,3.41949,-2.89982,0.88793
7/24/2017 12:37,3.41756,-2.899,0.87987
7/24/2017 12:38,3.41498,-2.89982,0.87183
7/24/2017 12:39,3.41177,-2.899,0.86377
7/24/2017 12:40,3.40984,-2.89982,0.85571
7/24/2017 12:41,3.40726,-2.899,0.84766
7/24/2017 12:42,3.40469,-2.89982,0.83961
7/24/2017 12:43,3.40212,-2.899,0.83155
7/24/2017 12:44,3.39954,-2.899,0.8235
7/24/2017 12:45,3.39761,-2.89982,0.81544
7/24/2017 12:46,3.39504,-2.89982,0.80739
7/24/2017 12:47,3.39247,-2.89982,0.79934
7/24/2017 12:48,3.38989,-2.899,0.79128
7/24/2017 12:49,3.38796,-2.899,0.78323
7/24/2017 12:50,3.38539,-2.89982,0.77517
7/24/2017 12:51,3.38282,-2.89982,0.76712
7/24/2017 12:52,3.38024,-2.89982,0.75907
7/24/2017 12:53,3.37767,-2.899,0.75101
7/24/2017 12:54,3.3751,-2.89982,0.74296
7/24/2017 12:55,3.37317,-2.899,0.7349
7/24/2017 12:56,3.36995,-2.89982,0.72685
7/24/2017 12:57,3.36802,-2.899,0.7188
7/24/2017 12:58,3.36545,-2.89982,0.71074
7/24/2017 12:59,3.36287,-2.89982,0.70269
7/24/2017 13:00,3.3603,-2.89982,0.69464
7/24/2017 13:01,3.35773,-2.899,0.68658
7/24/2017 13:02,3.35579,-2.89982,0.67853
7/24/2017 13:03,3.35322,-2.899,0.67047
7/24/2017 13:04,3.35,-2.899,0.66242
7/24/2017 13:05,3.34743,-2.89982,0.65436
7/24/2017 13:06,3.34486,-2.89982,0.64631
7/24/2017 13:07,3.34228,-2.899,0.63826
7/24/2017 13:08,3.33971,-2.89982,0.63021
7/24/2017 13:09,3.33714,-2.899,0.62215
7/24/2017 13:10,3.33456,-2.89982,0.6141
7/24/2017 13:11,3.33199,-2.899,0.60604
7/24/2017 13:12,3.32877,-2.89982,0.59799
7/24/2017 13:13,3.3262,-2.899,0.58993
7/24/2017 13:14,3.32363,-2.899,0.58188
7/24/2017 13:15,3.32041,-2.89982,0.57383
7/24/2017 13:16,3.31784,-2.899,0.56577
7/24/2017 13:17,3.31462,-2.89982,0.55771
7/24/2017 13:18,3.31205,-2.89982,0.54967
7/24/2017 13:19,3.30883,-2.89982,0.54161
7/24/2017 13:20,3.30626,-2.899,0.53355
7/24/2017 13:21,3.30304,-2.899,0.5255
7/24/2017 13:22,3.29982,-2.899,0.51745
7/24/2017 13:23,3.29661,-2.89982,0.5094
7/24/2017 13:24,3.29339,-2.89982,0.50134
7/24/2017 13:25,3.29082,-2.89982,0.49328
7/24/2017 13:26,3.2876,-2.89982,0.48523
7/24/2017 13:27,3.28438,-2.89982,0.47718
7/24/2017 13:28,3.28116,-2.899,0.46912
7/24/2017 13:29,3.2773,-2.89982,0.46107
7/24/2017 13:30,3.27473,-2.899,0.45302
7/24/2017 13:31,3.27087,-2.89982,0.44496
7/24/2017 13:32,3.26765,-2.899,0.43691
7/24/2017 13:33,3.26379,-2.89982,0.42886
7/24/2017 13:34,3.26058,-2.899,0.4208
7/24/2017 13:35,3.25672,-2.89982,0.41274
7/24/2017 13:36,3.2535,-2.899,0.4047
7/24/2017 13:37,3.24964,-2.899,0.39664
7/24/2017 13:38,3.24578,-2.89982,0.38858
7/24/2017 13:39,3.24192,-2.899,0.38053
7/24/2017 13:40,3.23742,-2.89982,0.37248
7/24/2017 13:41,3.23356,-2.899,0.36443
7/24/2017 13:42,3.2297,-2.899,0.35637
7/24/2017 13:43,3.22519,-2.89982,0.34832
7/24/2017 13:44,3.22133,-2.89982,0.34027
7/24/2017 13:45,3.21683,-2.89982,0.33221
7/24/2017 13:46,3.21232,-2.89982,0.32416
7/24/2017 13:47,3.20782,-2.899,0.3161
7/24/2017 13:48,3.20267,-2.899,0.30804
7/24/2017 13:49,3.19817,-2.89982,0.29999
7/24/2017 13:50,3.19302,-2.899,0.29194
7/24/2017 13:51,3.18852,-2.899,0.28389
7/24/2017 13:52,3.18337,-2.89982,0.27583
7/24/2017 13:53,3.17758,-2.89982,0.26778
7/24/2017 13:54,3.17244,-2.89982,0.25972
7/24/2017 13:55,3.16665,-2.89982,0.25167
7/24/2017 13:56,3.16086,-2.899,0.24362
7/24/2017 13:57,3.15442,-2.899,0.23556
7/24/2017 13:58,3.14863,-2.89982,0.22751
7/24/2017 13:59,3.1422,-2.899,0.21945
7/24/2017 14:00,3.13576,-2.899,0.2114
7/24/2017 14:01,3.12933,-2.899,0.20335
7/24/2017 14:02,3.12225,-2.89982,0.19529
7/24/2017 14:03,3.11518,-2.899,0.18724
7/24/2017 14:04,3.10746,-2.899,0.17918
7/24/2017 14:05,3.10038,-2.899,0.17113
7/24/2017 14:06,3.09202,-2.89982,0.16308
7/24/2017 14:07,3.08365,-2.899,0.15503
7/24/2017 14:08,3.07529,-2.89982,0.14697
7/24/2017 14:09,3.06692,-2.899,0.13891
7/24/2017 14:10,3.05792,-2.89982,0.13086
7/24/2017 14:11,3.04827,-2.89982,0.12281
7/24/2017 14:12,3.03862,-2.89982,0.11475
7/24/2017 14:13,3.02832,-2.899,0.1067
7/24/2017 14:14,3.01738,-2.89982,0.09864
7/24/2017 14:15,3.00645,-2.899,0.09059
7/24/2017 14:16,2.99422,-2.89982,0.08254
7/24/2017 14:17,2.98264,-2.899,0.07449
7/24/2017 14:18,2.96913,-2.89982,0.06643
7/24/2017 14:19,2.95626,-2.899,0.05838
7/24/2017 14:20,2.94275,-2.89982,0.05033
7/24/2017 14:21,2.92796,-2.89982,0.04227
7/24/2017 14:22,2.91252,-2.89982,0.03422
7/24/2017 14:23,2.89643,-2.899,0.02616
7/24/2017 14:24,2.8797,-2.89982,0.01811
7/24/2017 14:25,2.86169,-2.89982,0.01006
7/24/2017 14:26,2.84303,-2.89982,0.002
7/24/2017 14:27,2.82244,-2.899,-0.00605
7/24/2017 14:28,2.80057,-2.89982,-0.01411
7/24/2017 14:29,2.77741,-2.89982,-0.02216
7/24/2017 14:30,2.77612,-2.89982,-0.02265
7/24/2017 14:31,3.12882,0,-0.02265
7/24/2017 14:32,3.1745,0,-0.02265
7/24/2017 14:33,3.2041,0,-0.02265
7/24/2017 14:34,3.22661,0,-0.02265
7/24/2017 14:35,3.24399,0,-0.02265
7/24/2017 14:36,3.25814,0,-0.02265
7/24/2017 14:37,3.26972,0,-0.02265
7/24/2017 14:38,3.27937,0,-0.02265
7/24/2017 14:39,3.28774,0,-0.02265
7/24/2017 14:40,3.29417,0,-0.02265
7/24/2017 14:41,3.3006,0,-0.02265
7/24/2017 14:42,3.30575,0,-0.02265
7/24/2017 14:43,3.31026,0,-0.02265
7/24/2017 14:44,3.31412,0,-0.02265
7/24/2017 14:45,3.31733,0,-0.02265
7/24/2017 14:46,3.32055,0,-0.02265
7/24/2017 14:47,3.32312,0,-0.02265
7/24/2017 14:48,3.3257,0,-0.02265
7/24/2017 14:49,3.32827,0,-0.02265
7/24/2017 14:50,3.3302,0,-0.02265
7/24/2017 14:51,3.33213,0,-0.02265
7/24/2017 14:52,3.33406,0,-0.02265
7/24/2017 14:53,3.33535,0,-0.02265
7/24/2017 14:54,3.33663,0,-0.02265
7/24/2017 14:55,3.33792,0,-0.02265
7/24/2017 14:56,3.33921,0,-0.02265
7/24/2017 14:57,3.34049,0,-0.02265
7/24/2017 14:58,3.34178,0,-0.02265
7/24/2017 14:59,3.34242,0,-0.02265
7/24/2017 15:00,3.34371,0,-0.02265
7/24/2017 15:01,3.34371,0,-0.02265
7/24/2017 15:02,3.96571,-2.89982,2.28912
7/24/2017 15:03,3.95155,-2.89982,2.28106
7/24/2017 15:04,3.94126,-2.89982,2.27301
7/24/2017 15:05,3.93354,-2.89982,2.26496
7/24/2017 15:06,3.9271,-2.89982,2.25691
7/24/2017 15:07,3.92196,-2.89982,2.24885
7/24/2017 15:08,3.91617,-2.89982,2.2408
7/24/2017 15:09,3.91231,-2.89982,2.23274
7/24/2017 15:10,3.90845,-2.899,2.22469
7/24/2017 15:11,3.90459,-2.899,2.21663
7/24/2017 15:12,3.90073,-2.89982,2.20858
7/24/2017 15:13,3.89751,-2.899,2.20052
7/24/2017 15:14,3.89429,-2.89982,2.19248
7/24/2017 15:15,3.89108,-2.89982,2.18442
7/24/2017 15:16,3.88786,-2.89982,2.17636
7/24/2017 15:17,3.88464,-2.899,2.16831
7/24/2017 15:18,3.88207,-2.89982,2.16025
7/24/2017 15:19,3.87885,-2.899,2.1522
7/24/2017 15:20,3.87563,-2.89982,2.14415
7/24/2017 15:21,3.87306,-2.899,2.1361
7/24/2017 15:22,3.86984,-2.89982,2.12796
7/24/2017 15:23,3.86727,-2.89982,2.11999
7/24/2017 15:24,3.86405,-2.89982,2.11193
7/24/2017 15:25,3.86084,-2.89982,2.10388
7/24/2017 15:26,3.85826,-2.899,2.09582
7/24/2017 15:27,3.85505,-2.899,2.08778
7/24/2017 15:28,3.85247,-2.89982,2.07972
7/24/2017 15:29,3.84926,-2.89982,2.07166
7/24/2017 15:30,3.84668,-2.899,2.06361
7/24/2017 15:31,3.84347,-2.89982,2.05556
7/24/2017 15:32,3.84089,-2.899,2.0475
7/24/2017 15:33,3.83768,-2.899,2.03944
7/24/2017 15:34,3.83446,-2.89982,2.03139
7/24/2017 15:35,3.83189,-2.899,2.02334
7/24/2017 15:36,3.82867,-2.899,2.01529
7/24/2017 15:37,3.8261,-2.899,2.00723
7/24/2017 15:38,3.82288,-2.89982,1.99918
7/24/2017 15:39,3.8203,-2.899,1.99113
7/24/2017 15:40,3.81709,-2.899,1.98307
7/24/2017 15:41,3.81451,-2.89982,1.97501
7/24/2017 15:42,3.8113,-2.899,1.96697
7/24/2017 15:43,3.80872,-2.89982,1.95891
7/24/2017 15:44,3.80551,-2.89982,1.95086
7/24/2017 15:45,3.80229,-2.89982,1.9428
7/24/2017 15:46,3.79972,-2.899,1.93475
7/24/2017 15:47,3.79714,-2.899,1.92669
7/24/2017 15:48,3.79393,-2.899,1.91864
7/24/2017 15:49,3.79135,-2.899,1.91059
7/24/2017 15:50,3.78814,-2.89982,1.90253
7/24/2017 15:51,3.78556,-2.899,1.89447
7/24/2017 15:52,3.78235,-2.89982,1.88642
7/24/2017 15:53,3.77977,-2.89982,1.87837
7/24/2017 15:54,3.77656,-2.899,1.87032
7/24/2017 15:55,3.77398,-2.899,1.86227
7/24/2017 15:56,3.77077,-2.89982,1.85421
7/24/2017 15:57,3.76819,-2.89982,1.84616
7/24/2017 15:58,3.76562,-2.89982,1.8381
7/24/2017 15:59,3.7624,-2.899,1.83005
7/24/2017 16:00,3.75983,-2.89982,1.822
7/24/2017 16:01,3.75661,-2.89982,1.81394
7/24/2017 16:02,3.75404,-2.89982,1.80589
7/24/2017 16:03,3.75082,-2.89982,1.79784
7/24/2017 16:04,3.74825,-2.899,1.78978
7/24/2017 16:05,3.74567,-2.89982,1.78172
7/24/2017 16:06,3.74246,-2.89982,1.77367
7/24/2017 16:07,3.73988,-2.89982,1.76561
7/24/2017 16:08,3.73667,-2.89982,1.75757
7/24/2017 16:09,3.73409,-2.89982,1.74951
7/24/2017 16:10,3.73088,-2.89982,1.74145
7/24/2017 16:11,3.7283,-2.899,1.7334
7/24/2017 16:12,3.72573,-2.899,1.72534
7/24/2017 16:13,3.72251,-2.899,1.71729
7/24/2017 16:14,3.71994,-2.89982,1.70924
7/24/2017 16:15,3.71737,-2.89982,1.70119
7/24/2017 16:16,3.71415,-2.899,1.69313
7/24/2017 16:17,3.71158,-2.89982,1.68507
7/24/2017 16:18,3.70836,-2.899,1.67702
7/24/2017 16:19,3.70579,-2.89982,1.66897
7/24/2017 16:20,3.70257,-2.89982,1.66091
7/24/2017 16:21,3.7,-2.899,1.65286
7/24/2017 16:22,3.69742,-2.89982,1.6448
7/24/2017 16:23,3.69421,-2.89982,1.63676
7/24/2017 16:24,3.69163,-2.89982,1.6287
7/24/2017 16:25,3.68842,-2.89982,1.62065
7/24/2017 16:26,3.68584,-2.89982,1.6126
7/24/2017 16:27,3.68327,-2.89982,1.60454
7/24/2017 16:28,3.68005,-2.899,1.59648
7/24/2017 16:29,3.67683,-2.89982,1.58843
7/24/2017 16:30,3.67426,-2.899,1.58037
7/24/2017 16:31,3.67104,-2.899,1.57232
7/24/2017 16:32,3.66783,-2.899,1.56427
7/24/2017 16:33,3.66525,-2.89982,1.55622
7/24/2017 16:34,3.66268,-2.89982,1.54816
7/24/2017 16:35,3.65946,-2.89982,1.54011
7/24/2017 16:36,3.65625,-2.899,1.53205
7/24/2017 16:37,3.65303,-2.899,1.524
7/24/2017 16:38,3.65046,-2.899,1.51594
7/24/2017 16:39,3.64724,-2.89982,1.50789
7/24/2017 16:40,3.64467,-2.899,1.49984
7/24/2017 16:41,3.64145,-2.899,1.49178
7/24/2017 16:42,3.63823,-2.89982,1.48373
7/24/2017 16:43,3.63502,-2.89982,1.47568
7/24/2017 16:44,3.63244,-2.899,1.46762
7/24/2017 16:45,3.62858,-2.899,1.45956
7/24/2017 16:46,3.62537,-2.899,1.45152
7/24/2017 16:47,3.62279,-2.899,1.44346
7/24/2017 16:48,3.61957,-2.899,1.43541
7/24/2017 16:49,3.61636,-2.899,1.42736
7/24/2017 16:50,3.61378,-2.89982,1.4193
7/24/2017 16:51,3.61057,-2.89982,1.41124
7/24/2017 16:52,3.60735,-2.899,1.40319
7/24/2017 16:53,3.60413,-2.89982,1.39514
7/24/2017 16:54,3.60092,-2.89982,1.38709
7/24/2017 16:55,3.5977,-2.89982,1.37903
7/24/2017 16:56,3.59448,-2.89982,1.37098
7/24/2017 16:57,3.59127,-2.89982,1.36292
7/24/2017 16:58,3.58869,-2.899,1.35487
7/24/2017 16:59,3.58548,-2.89982,1.34681
7/24/2017 17:00,3.58226,-2.899,1.33876
7/24/2017 17:01,3.57904,-2.899,1.33071
7/24/2017 17:02,3.57518,-2.89982,1.32265
7/24/2017 17:03,3.57261,-2.899,1.3146
7/24/2017 17:04,3.56939,-2.89982,1.30654
7/24/2017 17:05,3.56553,-2.89982,1.29849
7/24/2017 17:06,3.56296,-2.89982,1.29043
7/24/2017 17:07,3.55974,-2.89982,1.28238
7/24/2017 17:08,3.55653,-2.89982,1.27433
7/24/2017 17:09,3.55331,-2.89982,1.26627
7/24/2017 17:10,3.55009,-2.89982,1.25822
7/24/2017 17:11,3.54687,-2.89982,1.25016
7/24/2017 17:12,3.54366,-2.89982,1.24211
7/24/2017 17:13,3.54044,-2.89982,1.23406
7/24/2017 17:14,3.53722,-2.899,1.22601
7/24/2017 17:15,3.53401,-2.89982,1.21795
7/24/2017 17:16,3.53143,-2.89982,1.20989
7/24/2017 17:17,3.52822,-2.899,1.20184
7/24/2017 17:18,3.525,-2.899,1.19379
7/24/2017 17:19,3.52178,-2.899,1.18573
7/24/2017 17:20,3.51857,-2.89982,1.17768
7/24/2017 17:21,3.51535,-2.89982,1.16963
7/24/2017 17:22,3.51213,-2.89982,1.16157
7/24/2017 17:23,3.50892,-2.89982,1.15352
7/24/2017 17:24,3.50634,-2.899,1.14547
7/24/2017 17:25,3.50248,-2.899,1.13741
7/24/2017 17:26,3.49991,-2.89982,1.12936
7/24/2017 17:27,3.49734,-2.899,1.12123
7/24/2017 17:28,3.49348,-2.89982,1.11325
7/24/2017 17:29,3.4909,-2.899,1.1052
7/24/2017 17:30,3.48833,-2.89982,1.09714
7/24/2017 17:31,3.48511,-2.899,1.08909
7/24/2017 17:32,3.48189,-2.89982,1.08103
7/24/2017 17:33,3.47932,-2.89982,1.07298
7/24/2017 17:34,3.4761,-2.899,1.06493
7/24/2017 17:35,3.47289,-2.899,1.05687
7/24/2017 17:36,3.47031,-2.89982,1.04882
7/24/2017 17:37,3.46774,-2.899,1.04076
7/24/2017 17:38,3.46452,-2.899,1.03271
7/24/2017 17:39,3.46195,-2.89982,1.02465
7/24/2017 17:40,3.45873,-2.899,1.0166
7/24/2017 17:41,3.45616,-2.899,1.00855
7/24/2017 17:42,3.45359,-2.899,1.0005
7/24/2017 17:43,3.45037,-2.89982,0.99244
7/24/2017 17:44,3.4478,-2.899,0.98439
7/24/2017 17:45,3.44522,-2.899,0.97634
7/24/2017 17:46,3.44265,-2.899,0.96828
7/24/2017 17:47,3.44008,-2.899,0.96022
7/24/2017 17:48,3.4375,-2.89982,0.95217
7/24/2017 17:49,3.43493,-2.89982,0.94412
7/24/2017 17:50,3.43171,-2.89982,0.93607
7/24/2017 17:51,3.42914,-2.89982,0.92801
7/24/2017 17:52,3.42721,-2.89982,0.91996
7/24/2017 17:53,3.42464,-2.89982,0.9119
7/24/2017 17:54,3.42142,-2.89982,0.90385
7/24/2017 17:55,3.41949,-2.899,0.89579
7/24/2017 17:56,3.41691,-2.89982,0.88774
7/24/2017 17:57,3.41434,-2.899,0.87969
7/24/2017 17:58,3.41177,-2.899,0.87164
7/24/2017 17:59,3.40919,-2.899,0.86358
7/24/2017 18:00,3.40662,-2.899,0.85552
7/24/2017 18:01,3.40405,-2.89982,0.84747
7/24/2017 18:02,3.40147,-2.89982,0.83942
7/24/2017 18:03,3.3989,-2.89982,0.83136
7/24/2017 18:04,3.39697,-2.89982,0.82331
7/24/2017 18:05,3.3944,-2.89982,0.81525
7/24/2017 18:06,3.39182,-2.899,0.8072
7/24/2017 18:07,3.38925,-2.899,0.79915
7/24/2017 18:08,3.38668,-2.899,0.79109
7/24/2017 18:09,3.38475,-2.899,0.78304
7/24/2017 18:10,3.38217,-2.89982,0.77499
7/24/2017 18:11,3.3796,-2.899,0.76693
7/24/2017 18:12,3.37703,-2.899,0.75888
7/24/2017 18:13,3.37445,-2.899,0.75082
7/24/2017 18:14,3.37188,-2.89982,0.74277
7/24/2017 18:15,3.36931,-2.899,0.73472
7/24/2017 18:16,3.36738,-2.89982,0.72666
7/24/2017 18:17,3.3648,-2.89982,0.71861
7/24/2017 18:18,3.36223,-2.899,0.71055
7/24/2017 18:19,3.35966,-2.899,0.7025
7/24/2017 18:20,3.35708,-2.89982,0.69444
7/24/2017 18:21,3.35451,-2.899,0.68639
7/24/2017 18:22,3.35193,-2.89982,0.67834
7/24/2017 18:23,3.34936,-2.89982,0.67028
7/24/2017 18:24,3.34679,-2.899,0.66223
7/24/2017 18:25,3.34421,-2.899,0.65417
7/24/2017 18:26,3.34164,-2.89982,0.64612
7/24/2017 18:27,3.33907,-2.899,0.63807
7/24/2017 18:28,3.33649,-2.89982,0.63001
7/24/2017 18:29,3.33392,-2.899,0.62196
7/24/2017 18:30,3.3307,-2.89982,0.61391
7/24/2017 18:31,3.32813,-2.899,0.60585
7/24/2017 18:32,3.32556,-2.899,0.5978
7/24/2017 18:33,3.32234,-2.899,0.58975
7/24/2017 18:34,3.31977,-2.899,0.58169
7/24/2017 18:35,3.31719,-2.89982,0.57364
7/24/2017 18:36,3.31398,-2.89982,0.56558
7/24/2017 18:37,3.3114,-2.89982,0.55753
7/24/2017 18:38,3.30819,-2.89982,0.54947
7/24/2017 18:39,3.30561,-2.89982,0.54142
7/24/2017 18:40,3.3024,-2.89982,0.53337
7/24/2017 18:41,3.29854,-2.89982,0.52531
7/24/2017 18:42,3.29596,-2.89982,0.51726
7/24/2017 18:43,3.29275,-2.899,0.50921
7/24/2017 18:44,3.29017,-2.89982,0.50115
7/24/2017 18:45,3.28631,-2.89982,0.4931
7/24/2017 18:46,3.28374,-2.89982,0.48505
7/24/2017 18:47,3.28052,-2.89982,0.47699
7/24/2017 18:48,3.27666,-2.899,0.46894
7/24/2017 18:49,3.27344,-2.89982,0.46088
7/24/2017 18:50,3.27023,-2.899,0.45283
7/24/2017 18:51,3.26637,-2.89982,0.44477
7/24/2017 18:52,3.26315,-2.89982,0.43672
7/24/2017 18:53,3.25929,-2.899,0.42867
7/24/2017 18:54,3.25607,-2.899,0.42061
7/24/2017 18:55,3.25221,-2.89982,0.41256
7/24/2017 18:56,3.24835,-2.899,0.40451
7/24/2017 18:57,3.24449,-2.899,0.39645
7/24/2017 18:58,3.24063,-2.89982,0.3884
7/24/2017 18:59,3.23677,-2.899,0.38034
7/24/2017 19:00,3.23291,-2.89982,0.37229
7/24/2017 19:01,3.22841,-2.899,0.36424
7/24/2017 19:02,3.22455,-2.89982,0.35618
7/24/2017 19:03,3.22004,-2.89982,0.34813
7/24/2017 19:04,3.21554,-2.89982,0.34008
7/24/2017 19:05,3.21104,-2.89982,0.33202
7/24/2017 19:06,3.20653,-2.899,0.32397
7/24/2017 19:07,3.20203,-2.89982,0.31591
7/24/2017 19:08,3.19753,-2.899,0.30786
7/24/2017 19:09,3.19238,-2.899,0.2998
7/24/2017 19:10,3.18723,-2.89982,0.29175
7/24/2017 19:11,3.18209,-2.89982,0.2837
7/24/2017 19:12,3.17694,-2.89982,0.27565
7/24/2017 19:13,3.17115,-2.899,0.26759
7/24/2017 19:14,3.16536,-2.899,0.25954
7/24/2017 19:15,3.16021,-2.899,0.25148
7/24/2017 19:16,3.15378,-2.89982,0.24343
7/24/2017 19:17,3.14799,-2.89982,0.23538
7/24/2017 19:18,3.14155,-2.89982,0.22732
7/24/2017 19:19,3.13512,-2.899,0.21926
7/24/2017 19:20,3.12869,-2.899,0.21121
7/24/2017 19:21,3.12161,-2.899,0.20315
7/24/2017 19:22,3.11453,-2.899,0.1951
7/24/2017 19:23,3.10746,-2.899,0.18705
7/24/2017 19:24,3.09974,-2.89982,0.179
7/24/2017 19:25,3.09202,-2.89982,0.17094
7/24/2017 19:26,3.08365,-2.899,0.16289
7/24/2017 19:27,3.07529,-2.89982,0.15484
7/24/2017 19:28,3.06692,-2.899,0.14678
7/24/2017 19:29,3.05792,-2.899,0.13872
7/24/2017 19:30,3.04827,-2.899,0.13068
7/24/2017 19:31,3.03862,-2.89982,0.12262
7/24/2017 19:32,3.02832,-2.899,0.11457
7/24/2017 19:33,3.01803,-2.89982,0.10651
7/24/2017 19:34,3.00709,-2.89982,0.09846
7/24/2017 19:35,2.99615,-2.89982,0.0904
7/24/2017 19:36,2.98393,-2.89982,0.08234
7/24/2017 19:37,2.97171,-2.899,0.0743
7/24/2017 19:38,2.95884,-2.89982,0.06624
7/24/2017 19:39,2.94533,-2.89982,0.05818
7/24/2017 19:40,2.93117,-2.89982,0.05013
7/24/2017 19:41,2.91638,-2.89982,0.04208
7/24/2017 19:42,2.90094,-2.899,0.03403
7/24/2017 19:43,2.88485,-2.89982,0.02597
7/24/2017 19:44,2.86748,-2.89982,0.01792
7/24/2017 19:45,2.84947,-2.899,0.00986
7/24/2017 19:46,2.82952,-2.89982,0.00181
7/24/2017 19:47,2.80893,-2.899,-0.00624
7/24/2017 19:48,2.78706,-2.899,-0.0143
7/24/2017 19:49,2.76326,-2.89982,-0.02235
7/24/2017 19:50,2.76197,-2.89982,-0.02283
7/24/2017 19:51,3.12174,0,-0.02283
7/24/2017 19:52,3.16871,0,-0.02283
7/24/2017 19:53,3.19895,0,-0.02283
7/24/2017 19:54,3.22147,0,-0.02283
7/24/2017 19:55,3.23948,0,-0.02283
7/24/2017 19:56,3.25428,0,-0.02283
7/24/2017 19:57,3.26586,0,-0.02283
7/24/2017 19:58,3.27551,0,-0.02283
7/24/2017 19:59,3.28388,0,-0.02283
7/24/2017 20:00,3.29095,0,-0.02283
7/24/2017 20:01,3.29739,0,-0.02283
7/24/2017 20:02,3.30253,0,-0.02283
7/24/2017 20:03,3.30704,0,-0.02283
7/24/2017 20:04,3.31154,0,-0.02283
7/24/2017 20:05,3.3154,0,-0.02283
7/24/2017 20:06,3.31798,0,-0.02283
7/24/2017 20:07,3.32119,0,-0.02283
7/24/2017 20:08,3.32377,0,-0.02283
7/24/2017 20:09,3.32634,0,-0.02283
7/24/2017 20:10,3.32763,0,-0.02283
7/24/2017 20:11,3.3302,0,-0.02283
7/24/2017 20:12,3.33213,0,-0.02283
7/24/2017 20:13,3.33342,0,-0.02283
7/24/2017 20:14,3.3347,0,-0.02283
7/24/2017 20:15,3.33663,0,-0.02283
7/24/2017 20:16,3.33792,0,-0.02283
7/24/2017 20:17,3.33856,0,-0.02283
7/24/2017 20:18,3.33985,0,-0.02283
7/24/2017 20:19,3.34114,0,-0.02283
7/24/2017 20:20,3.34178,0,-0.02283
7/24/2017 20:21,3.34178,0,-0.02283
7/24/2017 20:22,3.96571,-2.89982,2.28858
7/24/2017 20:23,3.95091,-2.89982,2.28053
7/24/2017 20:24,3.94126,-2.89982,2.27248
7/24/2017 20:25,3.93289,-2.89982,2.26442
7/24/2017 20:26,3.92646,-2.89982,2.25637
7/24/2017 20:27,3.92067,-2.899,2.24831
7/24/2017 20:28,3.91552,-2.89982,2.24026
7/24/2017 20:29,3.91166,-2.899,2.2322
7/24/2017 20:30,3.90716,-2.899,2.22416
7/24/2017 20:31,3.9033,-2.89982,2.2161
7/24/2017 20:32,3.90008,-2.899,2.20805
7/24/2017 20:33,3.89622,-2.89982,2.19999
7/24/2017 20:34,3.89301,-2.89982,2.19194
7/24/2017 20:35,3.89043,-2.899,2.18388
7/24/2017 20:36,3.88721,-2.89982,2.17583
7/24/2017 20:37,3.884,-2.89982,2.16778
7/24/2017 20:38,3.88078,-2.89982,2.15972
7/24/2017 20:39,3.87821,-2.899,2.15167
7/24/2017 20:40,3.87499,-2.89982,2.14361
7/24/2017 20:41,3.87177,-2.899,2.13556
7/24/2017 20:42,3.86856,-2.899,2.1275
7/24/2017 20:43,3.86598,-2.899,2.11945
7/24/2017 20:44,3.86277,-2.899,2.1114
7/24/2017 20:45,3.85955,-2.89982,2.10335
7/24/2017 20:46,3.85698,-2.899,2.09529
7/24/2017 20:47,3.85376,-2.89982,2.08723
7/24/2017 20:48,3.85119,-2.899,2.07918
7/24/2017 20:49,3.84797,-2.89982,2.07113
7/24/2017 20:50,3.8454,-2.89982,2.06307
7/24/2017 20:51,3.84218,-2.89982,2.05502
7/24/2017 20:52,3.83896,-2.89982,2.04697
7/24/2017 20:53,3.83639,-2.89982,2.03891
7/24/2017 20:54,3.83317,-2.89982,2.03086
7/24/2017 20:55,3.8306,-2.899,2.0228
7/24/2017 20:56,3.82738,-2.89982,2.01475
7/24/2017 20:57,3.82417,-2.89982,2.00669
7/24/2017 20:58,3.82159,-2.899,1.99864
7/24/2017 20:59,3.81837,-2.89982,1.99059
7/24/2017 21:00,3.8158,-2.899,1.98254
7/24/2017 21:01,3.81258,-2.899,1.97448
7/24/2017 21:02,3.81001,-2.89982,1.96642
7/24/2017 21:03,3.80744,-2.89982,1.95837
7/24/2017 21:04,3.80422,-2.899,1.95032
7/24/2017 21:05,3.801,-2.89982,1.94226
7/24/2017 21:06,3.79843,-2.89982,1.93421
7/24/2017 21:07,3.79521,-2.899,1.92615
7/24/2017 21:08,3.79264,-2.89982,1.9181
7/24/2017 21:09,3.78942,-2.899,1.91005
7/24/2017 21:10,3.78685,-2.899,1.90199
7/24/2017 21:11,3.78363,-2.89982,1.89394
7/24/2017 21:12,3.78042,-2.89982,1.88589
7/24/2017 21:13,3.77784,-2.899,1.87783
7/24/2017 21:14,3.77527,-2.89982,1.86978
7/24/2017 21:15,3.77205,-2.89982,1.86172
7/24/2017 21:16,3.76948,-2.89982,1.85367
7/24/2017 21:17,3.76626,-2.899,1.84562
7/24/2017 21:18,3.76369,-2.89982,1.83756
7/24/2017 21:19,3.76047,-2.899,1.82951
7/24/2017 21:20,3.7579,-2.89982,1.82146
7/24/2017 21:21,3.75533,-2.89982,1.8134
7/24/2017 21:22,3.75211,-2.899,1.80535
7/24/2017 21:23,3.74953,-2.89982,1.7973
7/24/2017 21:24,3.74632,-2.899,1.78924
7/24/2017 21:25,3.74374,-2.899,1.78119
7/24/2017 21:26,3.74053,-2.89982,1.77314
7/24/2017 21:27,3.73795,-2.89982,1.76508
7/24/2017 21:28,3.73538,-2.899,1.75702
7/24/2017 21:29,3.73216,-2.899,1.74897
7/24/2017 21:30,3.72959,-2.89982,1.74091
7/24/2017 21:31,3.72637,-2.899,1.73286
7/24/2017 21:32,3.7238,-2.899,1.72481
7/24/2017 21:33,3.72058,-2.89982,1.71675
7/24/2017 21:34,3.71801,-2.89982,1.7087
7/24/2017 21:35,3.71544,-2.899,1.70065
7/24/2017 21:36,3.71286,-2.899,1.6926
7/24/2017 21:37,3.70965,-2.899,1.68454
7/24/2017 21:38,3.70643,-2.899,1.67648
7/24/2017 21:39,3.70386,-2.89982,1.66843
7/24/2017 21:40,3.70064,-2.89982,1.66038
7/24/2017 21:41,3.69807,-2.899,1.65232
7/24/2017 21:42,3.69549,-2.89982,1.64427
7/24/2017 21:43,3.69228,-2.89982,1.63622
7/24/2017 21:44,3.68906,-2.899,1.62816
7/24/2017 21:45,3.68648,-2.89982,1.6201
7/24/2017 21:46,3.68391,-2.899,1.61205
7/24/2017 21:47,3.68069,-2.89982,1.604
7/24/2017 21:48,3.67812,-2.899,1.59595
7/24/2017 21:49,3.6749,-2.89982,1.58789
7/24/2017 21:50,3.67233,-2.899,1.57984
7/24/2017 21:51,3.66911,-2.899,1.57179
7/24/2017 21:52,3.6659,-2.89982,1.56373
7/24/2017 21:53,3.66332,-2.899,1.55568
7/24/2017 21:54,3.66011,-2.899,1.54762
7/24/2017 21:55,3.65689,-2.89982,1.53956
7/24/2017 21:56,3.65432,-2.899,1.53152
7/24/2017 21:57,3.6511,-2.89982,1.52346
7/24/2017 21:58,3.64788,-2.899,1.51541
7/24/2017 21:59,3.64531,-2.899,1.50735
7/24/2017 22:00,3.64209,-2.89982,1.4993
7/24/2017 22:01,3.63888,-2.899,1.49124
7/24/2017 22:02,3.63566,-2.89982,1.48319
7/24/2017 22:03,3.63309,-2.899,1.47513
7/24/2017 22:04,3.62987,-2.899,1.46709
7/24/2017 22:05,3.62601,-2.89982,1.45903
7/24/2017 22:06,3.62344,-2.89982,1.45098
7/24/2017 22:07,3.62022,-2.89982,1.44292
7/24/2017 22:08,3.617,-2.89982,1.43487
7/24/2017 22:09,3.61443,-2.899,1.42681
7/24/2017 22:10,3.61121,-2.89982,1.41876
7/24/2017 22:11,3.60799,-2.89982,1.41071
7/24/2017 22:12,3.60478,-2.899,1.40265
7/24/2017 22:13,3.60156,-2.899,1.3946
7/24/2017 22:14,3.59834,-2.899,1.38654
7/24/2017 22:15,3.59513,-2.89982,1.37849
7/24/2017 22:16,3.59191,-2.899,1.37044
7/24/2017 22:17,3.58934,-2.899,1.36238
7/24/2017 22:18,3.58548,-2.899,1.35433
7/24/2017 22:19,3.5829,-2.899,1.34628
7/24/2017 22:20,3.57969,-2.89982,1.33822
7/24/2017 22:21,3.57583,-2.899,1.33017
7/24/2017 22:22,3.57261,-2.89982,1.32212
7/24/2017 22:23,3.57004,-2.89982,1.31406
7/24/2017 22:24,3.56618,-2.899,1.306
7/24/2017 22:25,3.5636,-2.899,1.29795
7/24/2017 22:26,3.56039,-2.899,1.28989
7/24/2017 22:27,3.55717,-2.89982,1.28184
7/24/2017 22:28,3.55395,-2.89982,1.27379
7/24/2017 22:29,3.55073,-2.899,1.26573
7/24/2017 22:30,3.54752,-2.899,1.25768
7/24/2017 22:31,3.5443,-2.89982,1.24963
7/24/2017 22:32,3.54108,-2.89982,1.24157
7/24/2017 22:33,3.53787,-2.899,1.23352
7/24/2017 22:34,3.53465,-2.899,1.22546
7/24/2017 22:35,3.53143,-2.899,1.21741
7/24/2017 22:36,3.52822,-2.899,1.20935
7/24/2017 22:37,3.525,-2.89982,1.2013
7/24/2017 22:38,3.52243,-2.89982,1.19324
7/24/2017 22:39,3.51921,-2.89982,1.18519
7/24/2017 22:40,3.51599,-2.899,1.17714
7/24/2017 22:41,3.51278,-2.89982,1.16908
7/24/2017 22:42,3.50956,-2.899,1.16103
7/24/2017 22:43,3.50634,-2.899,1.15298
7/24/2017 22:44,3.50313,-2.899,1.14492
7/24/2017 22:45,3.50055,-2.899,1.13687
7/24/2017 22:46,3.49734,-2.89982,1.12882
7/24/2017 22:47,3.49412,-2.89982,1.12076
7/24/2017 22:48,3.49155,-2.899,1.11271
7/24/2017 22:49,3.48833,-2.89982,1.10466
7/24/2017 22:50,3.48511,-2.89982,1.0966
7/24/2017 22:51,3.48189,-2.899,1.08855
7/24/2017 22:52,3.47932,-2.899,1.08049
7/24/2017 22:53,3.47675,-2.899,1.07244
7/24/2017 22:54,3.47353,-2.899,1.06439
7/24/2017 22:55,3.47031,-2.899,1.05633
7/24/2017 22:56,3.46774,-2.89982,1.04827
7/24/2017 22:57,3.46517,-2.89982,1.04022
7/24/2017 22:58,3.46195,-2.89982,1.03217
7/24/2017 22:59,3.45873,-2.899,1.02412
7/24/2017 23:00,3.45616,-2.89982,1.01606
7/24/2017 23:01,3.45359,-2.899,1.008
7/24/2017 23:02,3.45101,-2.89982,0.99996
7/24/2017 23:03,3.4478,-2.899,0.9919
7/24/2017 23:04,3.44522,-2.899,0.98385
7/24/2017 23:05,3.44265,-2.89982,0.97579
7/24/2017 23:06,3.44008,-2.899,0.96773
7/24/2017 23:07,3.4375,-2.89982,0.95968
7/24/2017 23:08,3.43493,-2.899,0.95163
7/24/2017 23:09,3.43171,-2.89982,0.94358
7/24/2017 23:10,3.42978,-2.89982,0.93552
7/24/2017 23:11,3.42721,-2.89982,0.92746
7/24/2017 23:12,3.42399,-2.899,0.91941
7/24/2017 23:13,3.42142,-2.89982,0.91136
7/24/2017 23:14,3.41884,-2.899,0.90331
7/24/2017 23:15,3.41627,-2.899,0.89525
7/24/2017 23:16,3.41434,-2.89982,0.8872
7/24/2017 23:17,3.41112,-2.89982,0.87915
7/24/2017 23:18,3.40855,-2.89982,0.87109
7/24/2017 23:19,3.40662,-2.89982,0.86304
7/24/2017 23:20,3.40405,-2.899,0.85498
7/24/2017 23:21,3.40147,-2.89982,0.84693
7/24/2017 23:22,3.3989,-2.89982,0.83887
7/24/2017 23:23,3.39633,-2.899,0.83082
7/24/2017 23:24,3.39375,-2.89982,0.82277
7/24/2017 23:25,3.39118,-2.899,0.81471
7/24/2017 23:26,3.38861,-2.89982,0.80666
7/24/2017 23:27,3.38668,-2.89982,0.7986
7/24/2017 23:28,3.3841,-2.89982,0.79055
7/24/2017 23:29,3.38153,-2.89982,0.7825
7/24/2017 23:30,3.37896,-2.899,0.77445
7/24/2017 23:31,3.37638,-2.899,0.76639
7/24/2017 23:32,3.37381,-2.899,0.75834
7/24/2017 23:33,3.37124,-2.899,0.75028
7/24/2017 23:34,3.36866,-2.899,0.74223
7/24/2017 23:35,3.36673,-2.899,0.73418
7/24/2017 23:36,3.36416,-2.899,0.72612
7/24/2017 23:37,3.36159,-2.899,0.71807
7/24/2017 23:38,3.35901,-2.89982,0.71001
7/24/2017 23:39,3.35644,-2.899,0.70196
7/24/2017 23:40,3.35386,-2.899,0.6939
7/24/2017 23:41,3.35129,-2.899,0.68585
7/24/2017 23:42,3.34872,-2.89982,0.6778
7/24/2017 23:43,3.34614,-2.89982,0.66974
7/24/2017 23:44,3.34357,-2.899,0.66169
7/24/2017 23:45,3.341,-2.89982,0.65364
7/24/2017 23:46,3.33842,-2.899,0.64558
7/24/2017 23:47,3.33585,-2.899,0.63752
7/24/2017 23:48,3.33328,-2.89982,0.62947
7/24/2017 23:49,3.33006,-2.899,0.62142
7/24/2017 23:50,3.32749,-2.899,0.61337
7/24/2017 23:51,3.32427,-2.89982,0.60531
7/24/2017 23:52,3.3217,-2.89982,0.59726
7/24/2017 23:53,3.31848,-2.89982,0.5892
7/24/2017 23:54,3.31591,-2.899,0.58115
7/24/2017 23:55,3.31333,-2.899,0.5731
7/24/2017 23:56,3.31012,-2.89982,0.56504
7/24/2017 23:57,3.3069,-2.89982,0.55699
7/24/2017 23:58,3.30433,-2.899,0.54893
7/24/2017 23:59,3.30111,-2.89982,0.54088
7/25/2017 0:00,3.29725,-2.89982,0.53283
7/25/2017 0:01,3.29468,-2.89982,0.52477
7/25/2017 0:02,3.2921,-2.89982,0.51672
7/25/2017 0:03,3.28888,-2.899,0.50866
7/25/2017 0:04,3.28567,-2.89982,0.50061
7/25/2017 0:05,3.28245,-2.899,0.49255
7/25/2017 0:06,3.27859,-2.89982,0.4845
7/25/2017 0:07,3.27537,-2.899,0.47645
7/25/2017 0:08,3.27216,-2.899,0.46839
7/25/2017 0:09,3.26894,-2.89982,0.46034
7/25/2017 0:10,3.26508,-2.89982,0.45229
7/25/2017 0:11,3.26186,-2.89982,0.44423
7/25/2017 0:12,3.258,-2.899,0.43618
7/25/2017 0:13,3.25479,-2.899,0.42812
7/25/2017 0:14,3.25093,-2.89982,0.42007
7/25/2017 0:15,3.24707,-2.899,0.41201
7/25/2017 0:16,3.24321,-2.89982,0.40396
7/25/2017 0:17,3.23935,-2.89982,0.3959
7/25/2017 0:18,3.23549,-2.899,0.38786
7/25/2017 0:19,3.23163,-2.899,0.3798
7/25/2017 0:20,3.22712,-2.89982,0.37175
7/25/2017 0:21,3.22326,-2.89982,0.36369
7/25/2017 0:22,3.21876,-2.89982,0.35564
7/25/2017 0:23,3.21425,-2.899,0.34758
7/25/2017 0:24,3.20975,-2.89982,0.33953
7/25/2017 0:25,3.20525,-2.89982,0.33148
7/25/2017 0:26,3.20074,-2.899,0.32342
7/25/2017 0:27,3.1956,-2.899,0.31537
7/25/2017 0:28,3.19109,-2.899,0.30732
7/25/2017 0:29,3.18595,-2.899,0.29926
7/25/2017 0:30,3.1808,-2.89982,0.29121
7/25/2017 0:31,3.17565,-2.899,0.28315
7/25/2017 0:32,3.16986,-2.89982,0.2751
7/25/2017 0:33,3.16407,-2.89982,0.26704
7/25/2017 0:34,3.15893,-2.899,0.25899
7/25/2017 0:35,3.15249,-2.89982,0.25093
7/25/2017 0:36,3.1467,-2.89982,0.24288
7/25/2017 0:37,3.14091,-2.899,0.23483
7/25/2017 0:38,3.13448,-2.89982,0.22677
7/25/2017 0:39,3.1274,-2.89982,0.21872
7/25/2017 0:40,3.12097,-2.89982,0.21067
7/25/2017 0:41,3.11389,-2.89982,0.20261
7/25/2017 0:42,3.10681,-2.89982,0.19456
7/25/2017 0:43,3.09909,-2.899,0.18651
7/25/2017 0:44,3.09137,-2.899,0.17846
7/25/2017 0:45,3.08301,-2.89982,0.1704
7/25/2017 0:46,3.07464,-2.899,0.16234
7/25/2017 0:47,3.06628,-2.89982,0.15429
7/25/2017 0:48,3.05727,-2.899,0.14624
7/25/2017 0:49,3.04827,-2.89982,0.13818
7/25/2017 0:50,3.03862,-2.899,0.13012
7/25/2017 0:51,3.02832,-2.899,0.12208
7/25/2017 0:52,3.01803,-2.899,0.11402
7/25/2017 0:53,3.00773,-2.899,0.10597
7/25/2017 0:54,2.99615,-2.89982,0.09792
7/25/2017 0:55,2.98457,-2.89982,0.08985
7/25/2017 0:56,2.97235,-2.89982,0.08181
7/25/2017 0:57,2.95948,-2.89982,0.07375
7/25/2017 0:58,2.94661,-2.899,0.0657
7/25/2017 0:59,2.93246,-2.899,0.05764
7/25/2017 1:00,2.91766,-2.89982,0.04959
7/25/2017 1:01,2.90287,-2.899,0.04153
7/25/2017 1:02,2.88678,-2.899,0.03348
7/25/2017 1:03,2.86941,-2.89982,0.02542
7/25/2017 1:04,2.85204,-2.899,0.01738
7/25/2017 1:05,2.8321,-2.89982,0.00932
7/25/2017 1:06,2.81215,-2.899,0.00127
7/25/2017 1:07,2.79028,-2.89982,-0.00679
7/25/2017 1:08,2.76712,-2.899,-0.01484
7/25/2017 1:09,2.74202,-2.89982,-0.0229
7/25/2017 1:10,2.74074,-2.89982,-0.02338
7/25/2017 1:11,3.11273,0,-0.02338
7/25/2017 1:12,3.16099,0,-0.02338
7/25/2017 1:13,3.19251,0,-0.02338
7/25/2017 1:14,3.21503,0,-0.02338
7/25/2017 1:15,3.23369,0,-0.02338
7/25/2017 1:16,3.24849,0,-0.02338
7/25/2017 1:17,3.26071,0,-0.02338
7/25/2017 1:18,3.27101,0,-0.02338
7/25/2017 1:19,3.28002,0,-0.02338
7/25/2017 1:20,3.28709,0,-0.02338
7/25/2017 1:21,3.29353,0,-0.02338
7/25/2017 1:22,3.29867,0,-0.02338
7/25/2017 1:23,3.30382,0,-0.02338
7/25/2017 1:24,3.30768,0,-0.02338
7/25/2017 1:25,3.31154,0,-0.02338
7/25/2017 1:26,3.3154,0,-0.02338
7/25/2017 1:27,3.31798,0,-0.02338
7/25/2017 1:28,3.32055,0,-0.02338
7/25/2017 1:29,3.32312,0,-0.02338
7/25/2017 1:30,3.3257,0,-0.02338
7/25/2017 1:31,3.32763,0,-0.02338
7/25/2017 1:32,3.32891,0,-0.02338
7/25/2017 1:33,3.33149,0,-0.02338
7/25/2017 1:34,3.33277,0,-0.02338
7/25/2017 1:35,3.33406,0,-0.02338
7/25/2017 1:36,3.33535,0,-0.02338
7/25/2017 1:37,3.33663,0,-0.02338
7/25/2017 1:38,3.33792,0,-0.02338
7/25/2017 1:39,3.33856,0,-0.02338
7/25/2017 1:40,3.33985,0,-0.02338
7/25/2017 1:41,3.33985,0,-0.02338
7/25/2017 1:42,3.96442,-2.89982,2.28913
7/25/2017 1:43,3.94962,-2.89982,2.28107
7/25/2017 1:44,3.93933,-2.89982,2.27302
7/25/2017 1:45,3.93161,-2.89982,2.26497
7/25/2017 1:46,3.92453,-2.89982,2.25691
7/25/2017 1:47,3.91938,-2.899,2.24886
7/25/2017 1:48,3.91424,-2.89982,2.2408
7/25/2017 1:49,3.90973,-2.899,2.23275
7/25/2017 1:50,3.90523,-2.89982,2.22469
7/25/2017 1:51,3.90201,-2.899,2.21664
7/25/2017 1:52,3.89815,-2.89982,2.20859
7/25/2017 1:53,3.89494,-2.89982,2.20053
7/25/2017 1:54,3.89172,-2.899,2.19248
7/25/2017 1:55,3.8885,-2.899,2.18443
7/25/2017 1:56,3.88528,-2.899,2.17637
7/25/2017 1:57,3.88207,-2.899,2.16832
7/25/2017 1:58,3.87949,-2.89982,2.16026
7/25/2017 1:59,3.87628,-2.899,2.15221
7/25/2017 2:00,3.87306,-2.89982,2.14416
7/25/2017 2:01,3.86984,-2.899,2.1361
7/25/2017 2:02,3.86727,-2.89982,2.12805
7/25/2017 2:03,3.86405,-2.89982,2.11999
7/25/2017 2:04,3.86148,-2.89982,2.11194
7/25/2017 2:05,3.85826,-2.89982,2.10389
7/25/2017 2:06,3.85505,-2.89982,2.09583
7/25/2017 2:07,3.85247,-2.89982,2.08778
7/25/2017 2:08,3.84926,-2.899,2.07972
7/25/2017 2:09,3.84668,-2.89982,2.07167
7/25/2017 2:10,3.84347,-2.89982,2.06361
7/25/2017 2:11,3.84089,-2.899,2.05556
7/25/2017 2:12,3.83768,-2.899,2.04751
7/25/2017 2:13,3.83446,-2.899,2.03946
7/25/2017 2:14,3.83189,-2.899,2.0314
7/25/2017 2:15,3.82867,-2.899,2.02335
7/25/2017 2:16,3.8261,-2.899,2.0153
7/25/2017 2:17,3.82288,-2.899,2.00724
7/25/2017 2:18,3.81966,-2.89982,1.99919
7/25/2017 2:19,3.81709,-2.899,1.99113
7/25/2017 2:20,3.81387,-2.89982,1.98308
7/25/2017 2:21,3.8113,-2.89982,1.97503
7/25/2017 2:22,3.80872,-2.899,1.96697
7/25/2017 2:23,3.80551,-2.899,1.95892
7/25/2017 2:24,3.80229,-2.89982,1.95086
7/25/2017 2:25,3.79972,-2.89982,1.94281
7/25/2017 2:26,3.7965,-2.89982,1.93475
7/25/2017 2:27,3.79393,-2.899,1.9267
7/25/2017 2:28,3.79071,-2.89982,1.91865
7/25/2017 2:29,3.78814,-2.89982,1.9106
7/25/2017 2:30,3.78492,-2.899,1.90254
7/25/2017 2:31,3.7817,-2.899,1.89449
7/25/2017 2:32,3.77913,-2.89982,1.88643
7/25/2017 2:33,3.77656,-2.89982,1.87837
7/25/2017 2:34,3.77334,-2.899,1.87033
7/25/2017 2:35,3.77077,-2.89982,1.86227
7/25/2017 2:36,3.76755,-2.899,1.85421
7/25/2017 2:37,3.76498,-2.899,1.84616
7/25/2017 2:38,3.76176,-2.899,1.83811
7/25/2017 2:39,3.75919,-2.899,1.83006
7/25/2017 2:40,3.75597,-2.899,1.822
7/25/2017 2:41,3.75339,-2.89982,1.81395
7/25/2017 2:42,3.75018,-2.89982,1.8059
7/25/2017 2:43,3.7476,-2.899,1.79784
7/25/2017 2:44,3.74503,-2.89982,1.78978
7/25/2017 2:45,3.74181,-2.899,1.78173
7/25/2017 2:46,3.7386,-2.899,1.77367
7/25/2017 2:47,3.73602,-2.899,1.76562
7/25/2017 2:48,3.73281,-2.899,1.75757
7/25/2017 2:49,3.73023,-2.89982,1.74951
7/25/2017 2:50,3.72766,-2.899,1.74146
7/25/2017 2:51,3.72444,-2.89982,1.73341
7/25/2017 2:52,3.72187,-2.899,1.72535
7/25/2017 2:53,3.71865,-2.89982,1.7173
7/25/2017 2:54,3.71608,-2.89982,1.70924
7/25/2017 2:55,3.71351,-2.89982,1.70119
7/25/2017 2:56,3.71029,-2.899,1.69314
7/25/2017 2:57,3.70772,-2.899,1.68509
7/25/2017 2:58,3.7045,-2.89982,1.67703
7/25/2017 2:59,3.70193,-2.899,1.66898
7/25/2017 3:00,3.69871,-2.89982,1.66092
7/25/2017 3:01,3.69614,-2.899,1.65287
7/25/2017 3:02,3.69292,-2.89982,1.64482
7/25/2017 3:03,3.69035,-2.899,1.63676
7/25/2017 3:04,3.68713,-2.89982,1.62871
7/25/2017 3:05,3.68455,-2.899,1.62065
7/25/2017 3:06,3.68134,-2.899,1.6126
7/25/2017 3:07,3.67876,-2.899,1.60454
7/25/2017 3:08,3.67555,-2.899,1.59649
7/25/2017 3:09,3.67297,-2.899,1.58843
7/25/2017 3:10,3.66976,-2.899,1.58038
7/25/2017 3:11,3.66654,-2.89982,1.57233
7/25/2017 3:12,3.66397,-2.89982,1.56428
7/25/2017 3:13,3.66075,-2.899,1.55622
7/25/2017 3:14,3.65753,-2.89982,1.54816
7/25/2017 3:15,3.65496,-2.89982,1.54011
7/25/2017 3:16,3.65174,-2.89982,1.53205
7/25/2017 3:17,3.64853,-2.89982,1.524
7/25/2017 3:18,3.64595,-2.899,1.51595
7/25/2017 3:19,3.64274,-2.89982,1.50789
7/25/2017 3:20,3.63952,-2.89982,1.49984
7/25/2017 3:21,3.6363,-2.899,1.49179
7/25/2017 3:22,3.63373,-2.899,1.48374
7/25/2017 3:23,3.63051,-2.899,1.47568
7/25/2017 3:24,3.6273,-2.89982,1.46763
7/25/2017 3:25,3.62408,-2.899,1.45957
7/25/2017 3:26,3.62086,-2.899,1.45152
7/25/2017 3:27,3.61764,-2.899,1.44347
7/25/2017 3:28,3.61507,-2.899,1.43542
7/25/2017 3:29,3.61185,-2.89982,1.42736
7/25/2017 3:30,3.60864,-2.89982,1.4193
7/25/2017 3:31,3.60542,-2.89982,1.41125
7/25/2017 3:32,3.6022,-2.899,1.40319
7/25/2017 3:33,3.59899,-2.89982,1.39514
7/25/2017 3:34,3.59577,-2.89982,1.38709
7/25/2017 3:35,3.59255,-2.89982,1.37904
7/25/2017 3:36,3.58934,-2.899,1.37098
7/25/2017 3:37,3.58612,-2.89982,1.36293
7/25/2017 3:38,3.5829,-2.89982,1.35488
7/25/2017 3:39,3.58033,-2.89982,1.34682
7/25/2017 3:40,3.57647,-2.899,1.33877
7/25/2017 3:41,3.57325,-2.899,1.33071
7/25/2017 3:42,3.57004,-2.89982,1.32266
7/25/2017 3:43,3.56682,-2.89982,1.3146
7/25/2017 3:44,3.5636,-2.89982,1.30655
7/25/2017 3:45,3.56039,-2.89982,1.2985
7/25/2017 3:46,3.55717,-2.899,1.29044
7/25/2017 3:47,3.55395,-2.899,1.28239
7/25/2017 3:48,3.55073,-2.89982,1.27433
7/25/2017 3:49,3.54752,-2.899,1.26628
7/25/2017 3:50,3.5443,-2.899,1.25823
7/25/2017 3:51,3.54108,-2.89982,1.25018
7/25/2017 3:52,3.53787,-2.899,1.24212
7/25/2017 3:53,3.53465,-2.899,1.23407
7/25/2017 3:54,3.53143,-2.899,1.22601
7/25/2017 3:55,3.52822,-2.89982,1.21795
7/25/2017 3:56,3.525,-2.899,1.20991
7/25/2017 3:57,3.52243,-2.89982,1.20185
7/25/2017 3:58,3.51921,-2.89982,1.19379
7/25/2017 3:59,3.51599,-2.899,1.18574
7/25/2017 4:00,3.51278,-2.89982,1.17769
7/25/2017 4:01,3.50956,-2.899,1.16964
7/25/2017 4:02,3.50634,-2.899,1.16158
7/25/2017 4:03,3.50313,-2.899,1.15353
7/25/2017 4:04,3.49991,-2.89982,1.14547
7/25/2017 4:05,3.49734,-2.89982,1.13742
7/25/2017 4:06,3.49412,-2.89982,1.12936
7/25/2017 4:07,3.4909,-2.899,1.12131
7/25/2017 4:08,3.48833,-2.89982,1.11326
7/25/2017 4:09,3.48511,-2.89982,1.1052
7/25/2017 4:10,3.48189,-2.899,1.09715
7/25/2017 4:11,3.47932,-2.899,1.08909
7/25/2017 4:12,3.4761,-2.89982,1.08104
7/25/2017 4:13,3.47289,-2.89982,1.07299
7/25/2017 4:14,3.47031,-2.899,1.06493
7/25/2017 4:15,3.46774,-2.899,1.05688
7/25/2017 4:16,3.46452,-2.89982,1.04883
7/25/2017 4:17,3.46131,-2.89982,1.04077
7/25/2017 4:18,3.45873,-2.89982,1.03272
7/25/2017 4:19,3.45616,-2.899,1.02467
7/25/2017 4:20,3.45294,-2.899,1.01661
7/25/2017 4:21,3.45037,-2.899,1.00856
7/25/2017 4:22,3.4478,-2.89982,1.0005
7/25/2017 4:23,3.44458,-2.899,0.99245
7/25/2017 4:24,3.44201,-2.899,0.9844
7/25/2017 4:25,3.43943,-2.899,0.97634
7/25/2017 4:26,3.43686,-2.89982,0.96829
7/25/2017 4:27,3.43429,-2.89982,0.96024
7/25/2017 4:28,3.43107,-2.899,0.95218
7/25/2017 4:29,3.4285,-2.899,0.94413
7/25/2017 4:30,3.42592,-2.899,0.93607
7/25/2017 4:31,3.42335,-2.899,0.92802
7/25/2017 4:32,3.42077,-2.899,0.91997
7/25/2017 4:33,3.4182,-2.899,0.91191
7/25/2017 4:34,3.41563,-2.899,0.90386
7/25/2017 4:35,3.41305,-2.89982,0.8958
7/25/2017 4:36,3.41048,-2.89982,0.88775
7/25/2017 4:37,3.40791,-2.899,0.87969
7/25/2017 4:38,3.40533,-2.899,0.87164
7/25/2017 4:39,3.40276,-2.899,0.86359
7/25/2017 4:40,3.40019,-2.899,0.85554
7/25/2017 4:41,3.39761,-2.899,0.84748
7/25/2017 4:42,3.39504,-2.89982,0.83943
7/25/2017 4:43,3.39247,-2.899,0.83137
7/25/2017 4:44,3.38989,-2.899,0.82332
7/25/2017 4:45,3.38796,-2.89982,0.81527
7/25/2017 4:46,3.38539,-2.89982,0.80721
7/25/2017 4:47,3.38282,-2.89982,0.79916
7/25/2017 4:48,3.38024,-2.899,0.7911
7/25/2017 4:49,3.37767,-2.899,0.78305
7/25/2017 4:50,3.3751,-2.899,0.77499
7/25/2017 4:51,3.37252,-2.89982,0.76694
7/25/2017 4:52,3.36995,-2.899,0.75889
7/25/2017 4:53,3.36802,-2.89982,0.75083
7/25/2017 4:54,3.36545,-2.89982,0.74278
7/25/2017 4:55,3.36287,-2.89982,0.73473
7/25/2017 4:56,3.35966,-2.89982,0.72667
7/25/2017 4:57,3.35773,-2.89982,0.71862
7/25/2017 4:58,3.35515,-2.899,0.71056
7/25/2017 4:59,3.35258,-2.899,0.70251
7/25/2017 5:00,3.35,-2.899,0.69446
7/25/2017 5:01,3.34743,-2.89982,0.6864
7/25/2017 5:02,3.34486,-2.89982,0.67835
7/25/2017 5:03,3.34228,-2.899,0.6703
7/25/2017 5:04,3.33907,-2.89982,0.66224
7/25/2017 5:05,3.33649,-2.899,0.65419
7/25/2017 5:06,3.33392,-2.899,0.64613
7/25/2017 5:07,3.33135,-2.899,0.63808
7/25/2017 5:08,3.32813,-2.899,0.63002
7/25/2017 5:09,3.32556,-2.89982,0.62197
7/25/2017 5:10,3.32298,-2.89982,0.61392
7/25/2017 5:11,3.31977,-2.89982,0.60587
7/25/2017 5:12,3.31719,-2.89982,0.59781
7/25/2017 5:13,3.31462,-2.89982,0.58975
7/25/2017 5:14,3.3114,-2.89982,0.5817
7/25/2017 5:15,3.30819,-2.89982,0.57364
7/25/2017 5:16,3.30561,-2.899,0.5656
7/25/2017 5:17,3.3024,-2.89982,0.55754
7/25/2017 5:18,3.29918,-2.89982,0.54948
7/25/2017 5:19,3.29596,-2.89982,0.54144
7/25/2017 5:20,3.29275,-2.899,0.53338
7/25/2017 5:21,3.29017,-2.89982,0.52532
7/25/2017 5:22,3.28695,-2.89982,0.51727
7/25/2017 5:23,3.28374,-2.89982,0.50921
7/25/2017 5:24,3.28052,-2.89982,0.50116
7/25/2017 5:25,3.27666,-2.89982,0.49311
7/25/2017 5:26,3.27344,-2.89982,0.48505
7/25/2017 5:27,3.27023,-2.899,0.477
7/25/2017 5:28,3.26701,-2.899,0.46895
7/25/2017 5:29,3.26315,-2.899,0.46089
7/25/2017 5:30,3.25993,-2.89982,0.45284
7/25/2017 5:31,3.25607,-2.89982,0.44479
7/25/2017 5:32,3.25286,-2.899,0.43673
7/25/2017 5:33,3.249,-2.899,0.42868
7/25/2017 5:34,3.24514,-2.899,0.42062
7/25/2017 5:35,3.24128,-2.89982,0.41257
7/25/2017 5:36,3.23677,-2.89982,0.40452
7/25/2017 5:37,3.23291,-2.89982,0.39646
7/25/2017 5:38,3.22905,-2.89982,0.38841
7/25/2017 5:39,3.22519,-2.89982,0.38036
7/25/2017 5:40,3.22069,-2.89982,0.3723
7/25/2017 5:41,3.21618,-2.899,0.36424
7/25/2017 5:42,3.21232,-2.89982,0.35619
7/25/2017 5:43,3.20782,-2.899,0.34814
7/25/2017 5:44,3.20267,-2.89982,0.34008
7/25/2017 5:45,3.19817,-2.899,0.33203
7/25/2017 5:46,3.19367,-2.899,0.32397
7/25/2017 5:47,3.18852,-2.899,0.31592
7/25/2017 5:48,3.18337,-2.899,0.30786
7/25/2017 5:49,3.17887,-2.89982,0.29981
7/25/2017 5:50,3.17308,-2.899,0.29176
7/25/2017 5:51,3.16793,-2.899,0.2837
7/25/2017 5:52,3.16214,-2.89982,0.27565
7/25/2017 5:53,3.15635,-2.899,0.2676
7/25/2017 5:54,3.15056,-2.89982,0.25954
7/25/2017 5:55,3.14413,-2.89982,0.25149
7/25/2017 5:56,3.13834,-2.899,0.24344
7/25/2017 5:57,3.1319,-2.89982,0.23538
7/25/2017 5:58,3.12547,-2.89982,0.22733
7/25/2017 5:59,3.11839,-2.89982,0.21927
7/25/2017 6:00,3.11132,-2.89982,0.21122
7/25/2017 6:01,3.10424,-2.899,0.20317
7/25/2017 6:02,3.09716,-2.89982,0.19512
7/25/2017 6:03,3.08944,-2.89982,0.18706
7/25/2017 6:04,3.08108,-2.89982,0.17901
7/25/2017 6:05,3.07271,-2.899,0.17095
7/25/2017 6:06,3.06435,-2.899,0.1629
7/25/2017 6:07,3.05599,-2.899,0.15485
7/25/2017 6:08,3.04634,-2.89982,0.14679
7/25/2017 6:09,3.03733,-2.89982,0.13874
7/25/2017 6:10,3.02704,-2.89982,0.13068
7/25/2017 6:11,3.01674,-2.899,0.12263
7/25/2017 6:12,3.00645,-2.89982,0.11457
7/25/2017 6:13,2.99487,-2.899,0.10652
7/25/2017 6:14,2.98329,-2.89982,0.09847
7/25/2017 6:15,2.97171,-2.899,0.09042
7/25/2017 6:16,2.95884,-2.89982,0.08236
7/25/2017 6:17,2.94597,-2.89982,0.0743
7/25/2017 6:18,2.93246,-2.899,0.06625
7/25/2017 6:19,2.91766,-2.899,0.0582
7/25/2017 6:20,2.90287,-2.89982,0.05014
7/25/2017 6:21,2.88678,-2.89982,0.04209
7/25/2017 6:22,2.87005,-2.899,0.03404
7/25/2017 6:23,2.85268,-2.899,0.02598
7/25/2017 6:24,2.83338,-2.899,0.01793
7/25/2017 6:25,2.81344,-2.899,0.00987
7/25/2017 6:26,2.79221,-2.89982,0.00182
7/25/2017 6:27,2.76969,-2.899,-0.00623
7/25/2017 6:28,2.74588,-2.89982,-0.01429
7/25/2017 6:29,2.71951,-2.899,-0.02234
7/25/2017 6:30,2.71822,-2.89982,-0.02282
7/25/2017 6:31,3.10373,0,-0.02282
7/25/2017 6:32,3.15327,0,-0.02282
7/25/2017 6:33,3.18544,0,-0.02282
7/25/2017 6:34,3.20924,0,-0.02282
7/25/2017 6:35,3.2279,0,-0.02282
7/25/2017 6:36,3.24334,0,-0.02282
7/25/2017 6:37,3.25557,0,-0.02282
7/25/2017 6:38,3.2665,0,-0.02282
7/25/2017 6:39,3.27551,0,-0.02282
7/25/2017 6:40,3.28323,0,-0.02282
7/25/2017 6:41,3.28967,0,-0.02282
7/25/2017 6:42,3.29546,0,-0.02282
7/25/2017 6:43,3.3006,0,-0.02282
7/25/2017 6:44,3.30511,0,-0.02282
7/25/2017 6:45,3.30833,0,-0.02282
7/25/2017 6:46,3.31219,0,-0.02282
7/25/2017 6:47,3.3154,0,-0.02282
7/25/2017 6:48,3.31798,0,-0.02282
7/25/2017 6:49,3.32055,0,-0.02282
7/25/2017 6:50,3.32312,0,-0.02282
7/25/2017 6:51,3.32505,0,-0.02282
7/25/2017 6:52,3.32698,0,-0.02282
7/25/2017 6:53,3.32891,0,-0.02282
7/25/2017 6:54,3.3302,0,-0.02282
7/25/2017 6:55,3.33213,0,-0.02282
7/25/2017 6:56,3.33342,0,-0.02282
7/25/2017 6:57,3.3347,0,-0.02282
7/25/2017 6:58,3.33599,0,-0.02282
7/25/2017 6:59,3.33728,0,-0.02282
7/25/2017 7:00,3.33792,0,-0.02282
7/25/2017 7:01,3.33792,0,-0.02282


==> darts_plots_dTCN_DeepAR_nbeats/trial.csv <==
Date_Time,Voltage(V),Charge_Capacity(Ah)
06/21/2018 20:21:37.000,3.576401711,0
06/21/2018 20:23:37.000,3.575814247,0
06/21/2018 20:25:37.000,3.575202942,0
06/21/2018 20:27:37.000,3.574509621,0
06/21/2018 20:29:37.000,3.573856354,0
06/21/2018 20:31:37.000,3.573313713,0
06/21/2018 20:33:37.000,3.572934151,0
06/21/2018 20:35:37.000,3.572692871,0
06/21/2018 20:37:37.000,3.572960854,0
06/21/2018 20:39:37.000,3.573086739,0
06/21/2018 20:41:37.000,3.57324028,0
06/21/2018 20:43:37.000,3.573255539,0
06/21/2018 20:45:37.000,3.573324203,0
06/21/2018 20:47:37.000,3.573371887,0
06/21/2018 20:49:37.000,3.573371887,0
06/21/2018 20:51:37.000,3.573461533,0
06/21/2018 20:53:37.000,3.573532104,0
06/21/2018 20:55:37.000,3.573531151,0
06/21/2018 20:57:37.000,3.573595047,0
06/21/2018 20:59:37.000,3.573651314,0
06/21/2018 21:01:37.000,3.573672295,0
06/21/2018 21:03:37.000,3.573803902,0
06/21/2018 21:05:37.000,3.573799133,0
06/21/2018 21:07:37.000,3.573843002,0
06/21/2018 21:09:37.000,3.573838234,0
06/21/2018 21:11:37.000,3.573967934,0
06/21/2018 21:13:37.000,3.574004173,0
06/21/2018 21:15:37.000,3.574057579,0
06/21/2018 21:17:37.000,3.574101448,0
06/21/2018 21:19:37.000,3.574062347,0
06/21/2018 21:21:37.000,3.574158669,0
06/21/2018 21:23:37.000,3.574180603,0
06/21/2018 21:25:37.000,3.57419014,0
06/21/2018 21:27:37.000,3.574309349,0
06/21/2018 21:29:37.000,3.574275017,0
06/21/2018 21:31:37.000,3.574356079,0
06/21/2018 21:33:37.000,3.574355125,0
06/21/2018 21:35:37.000,3.574383736,0
06/21/2018 21:37:37.000,3.574477196,0
06/21/2018 21:39:37.000,3.574483871,0
06/21/2018 21:41:37.000,3.574542999,0
06/21/2018 21:43:37.000,3.574604034,0
06/21/2018 21:45:37.000,3.574647903,0
06/21/2018 21:47:37.000,3.574762344,0
06/21/2018 21:49:37.000,3.574759483,0
06/21/2018 21:51:37.000,3.574892044,0
06/21/2018 21:53:37.000,3.574923515,0
06/21/2018 21:55:37.000,3.574973106,0
06/21/2018 21:57:37.000,3.574964523,0
06/21/2018 21:59:37.000,3.575056076,0
06/21/2018 22:01:37.000,3.57508564,0
06/21/2018 22:03:37.000,3.575172424,0
06/21/2018 22:05:37.000,3.57515049,0
06/21/2018 22:07:37.000,3.57526207,0
06/21/2018 22:09:37.000,3.575316429,0
06/21/2018 22:11:37.000,3.575325012,0
06/21/2018 22:13:37.000,3.575379372,0
06/21/2018 22:15:37.000,3.575479507,0
06/21/2018 22:17:37.000,3.575564384,0
06/21/2018 22:19:37.000,3.575551987,0
06/21/2018 22:21:37.000,4.200017929,0.058057077
06/21/2018 22:23:37.000,4.258426666,0.166466847
06/21/2018 22:25:37.000,4.280506134,0.275127351
06/21/2018 22:27:37.000,4.307832718,0.383792371
06/21/2018 22:29:37.000,4.333396912,0.492451549
06/21/2018 22:31:37.000,4.358968735,0.601111829
06/21/2018 22:33:37.000,4.385650635,0.70978415
06/21/2018 22:35:37.000,4.399989128,0.817501247
06/21/2018 22:37:37.000,4.399990082,0.918630302
06/21/2018 22:39:37.000,4.400043488,1.012471199
06/21/2018 22:41:37.000,4.400015831,1.099671602
06/21/2018 22:43:37.000,4.400005341,1.181185961
06/21/2018 22:45:37.000,4.399960518,1.257762074
06/21/2018 22:47:37.000,4.399982452,1.329988122
06/21/2018 22:49:37.000,4.399973869,1.398322105
06/21/2018 22:51:37.000,4.39999485,1.463171363
06/21/2018 22:53:37.000,4.399983406,1.524974346
06/21/2018 22:55:37.000,4.400025368,1.583927631
06/21/2018 22:57:37.000,4.399986267,1.640320897
06/21/2018 22:59:37.000,4.400005341,1.694313526
06/21/2018 23:01:37.000,4.399964333,1.746091127
06/21/2018 23:03:37.000,4.399972916,1.795783162
06/21/2018 23:05:37.000,4.400054932,1.843485117
06/21/2018 23:07:37.000,4.39999485,1.889330149
06/21/2018 23:09:37.000,4.39999485,1.933409452
06/21/2018 23:11:37.000,4.399970055,1.975791454
06/21/2018 23:13:37.000,4.399980545,2.016571045
06/21/2018 23:15:37.000,4.399920464,2.055797815
06/21/2018 23:17:37.000,4.399973869,2.093539238
06/21/2018 23:19:37.000,4.39999485,2.12985754
06/21/2018 23:21:37.000,4.400033951,2.164781094
06/21/2018 23:23:37.000,4.400015831,2.198388577
06/21/2018 23:25:37.000,4.400001526,2.230736971
06/21/2018 23:27:37.000,4.400046349,2.261851788
06/21/2018 23:29:37.000,4.399953842,2.291781425
06/21/2018 23:31:37.000,4.399977684,2.320582151
06/21/2018 23:33:37.000,4.399925232,2.348286629
06/21/2018 23:35:37.000,4.400025368,2.374944925
06/21/2018 23:37:37.000,4.399905205,2.40058136
06/21/2018 23:39:37.000,4.400017738,2.425246954
06/21/2018 23:41:37.000,4.399975777,2.44897604
06/21/2018 23:43:37.000,4.399989128,2.471800327
06/21/2018 23:45:37.000,4.399977684,2.488243818
06/21/2018 23:47:37.000,4.256407738,2.488246441
06/21/2018 23:49:37.000,4.238385201,2.488246441
06/21/2018 23:51:37.000,4.233345032,2.488246441
06/21/2018 23:53:37.000,3.302373886,2.488246441
06/21/2018 23:55:37.000,3.250101089,2.488246441
06/21/2018 23:57:37.000,3.177636147,2.488246441
06/21/2018 23:59:37.000,3.102643013,2.488246441
06/22/2018 00:01:37.000,3.020334244,2.488246441
06/22/2018 00:03:37.000,2.999995232,2.488246441
06/22/2018 00:05:37.000,3.83690834,2.488246441
06/22/2018 00:07:37.000,3.853124619,2.488246441
06/22/2018 00:09:37.000,3.856343269,2.488246441
06/22/2018 00:11:37.000,4.20006752,0.017494546
06/22/2018 00:13:37.000,4.31061554,0.125906333
06/22/2018 00:15:37.000,4.341393471,0.234578222
06/22/2018 00:17:37.000,4.387013435,0.343234628
06/22/2018 00:19:37.000,4.399995804,0.44624427
06/22/2018 00:21:37.000,4.39993,0.532967389
06/22/2018 00:23:37.000,4.399978638,0.606641829
06/22/2018 00:25:37.000,4.400006294,0.670592785
06/22/2018 00:27:37.000,4.40000248,0.727197289
06/22/2018 00:29:37.000,4.400007248,0.778179884
06/22/2018 00:31:37.000,4.400009155,0.82470572
06/22/2018 00:33:37.000,4.399987221,0.867565334
06/22/2018 00:35:37.000,4.399945259,0.907324135
06/22/2018 00:37:37.000,4.400044441,0.944439352
06/22/2018 00:39:37.000,4.400020599,0.979253411
06/22/2018 00:41:37.000,4.40002346,1.012009621
06/22/2018 00:43:37.000,4.400006294,1.042905211
06/22/2018 00:45:37.000,4.399974823,1.072064519
06/22/2018 00:47:37.000,4.399974823,1.099646807
06/22/2018 00:49:37.000,4.399999619,1.125750065
06/22/2018 00:51:37.000,4.399991035,1.150491118
06/22/2018 00:53:37.000,4.400043488,1.173941731
06/22/2018 00:55:37.000,4.400022507,1.194959879
06/22/2018 00:57:37.000,4.26566124,1.194960237
06/22/2018 00:59:37.000,4.251403809,1.194960237
06/22/2018 01:01:37.000,4.247509956,1.194960237
06/22/2018 01:03:37.000,3.296809196,1.194960237
06/22/2018 01:05:37.000,3.237230301,1.194960237
06/22/2018 01:07:37.000,3.161275864,1.194960237
06/22/2018 01:09:37.000,3.086379051,1.194960237
06/22/2018 01:11:37.000,2.999979973,1.194960237
06/22/2018 01:13:37.000,3.855273247,1.194960237
06/22/2018 01:15:37.000,3.872860909,1.194960237
06/22/2018 01:17:37.000,3.876511574,1.194960237
06/22/2018 01:19:37.000,4.200072289,0.014817519
06/22/2018 01:21:37.000,4.309679031,0.123225018
06/22/2018 01:23:37.000,4.349600792,0.231890023
06/22/2018 01:25:37.000,4.40003109,0.340470731
06/22/2018 01:27:37.000,4.400003433,0.437550694
06/22/2018 01:29:37.000,4.400021553,0.518076658
06/22/2018 01:31:37.000,4.399956703,0.586330771
06/22/2018 01:33:37.000,4.399971962,0.645698488
06/22/2018 01:35:37.000,4.400000572,0.698363543
06/22/2018 01:37:37.000,4.399969101,0.74591136
06/22/2018 01:39:37.000,4.400029182,0.789332151
06/22/2018 01:41:37.000,4.400005341,0.829363763
06/22/2018 01:43:37.000,4.399964333,0.866528511
06/22/2018 01:45:37.000,4.399982452,0.901181221
06/22/2018 01:47:37.000,4.400003433,0.9336043
06/22/2018 01:49:37.000,4.399980545,0.964041531
06/22/2018 01:51:37.000,4.399977684,0.992656946
06/22/2018 01:53:37.000,4.399980545,1.019611835
06/22/2018 01:55:37.000,4.399993896,1.045118093
06/22/2018 01:57:37.000,4.400021553,1.069304109
06/22/2018 01:59:37.000,4.399972916,1.092256308
06/22/2018 02:01:37.000,4.39999485,1.104292154
06/22/2018 02:03:37.000,4.269369125,1.104295135
06/22/2018 02:05:37.000,4.256146431,1.104295135
06/22/2018 02:07:37.000,4.252741814,1.104295135
06/22/2018 02:09:37.000,3.316129684,1.104295135
06/22/2018 02:11:37.000,3.251707077,1.104295135
06/22/2018 02:13:37.000,3.170819283,1.104295135
06/22/2018 02:15:37.000,3.09311676,1.104295135
06/22/2018 02:17:37.000,3.001351357,1.104295135
06/22/2018 02:19:37.000,2.999978065,1.104295135
06/22/2018 02:21:37.000,3.854113579,1.104295135
06/22/2018 02:23:37.000,3.872580528,1.104295135
06/22/2018 02:25:37.000,3.876401901,1.104295135
06/22/2018 02:27:37.000,4.200060844,0.016174274
06/22/2018 02:29:37.000,4.302477837,0.124589421
06/22/2018 02:31:37.000,4.339710236,0.233252451
06/22/2018 02:33:37.000,4.39203167,0.341909081
06/22/2018 02:35:37.000,4.400020599,0.442333758
06/22/2018 02:37:37.000,4.400030136,0.524899185
06/22/2018 02:39:37.000,4.400013924,0.594059527
06/22/2018 02:41:37.000,4.40007782,0.65358609
06/22/2018 02:43:37.000,4.400012016,0.706128836
06/22/2018 02:45:37.000,4.399991989,0.753414631
06/22/2018 02:47:37.000,4.399982452,0.796559215
06/22/2018 02:49:37.000,4.399949074,0.836311758
06/22/2018 02:51:37.000,4.399996758,0.873161614
06/22/2018 02:53:37.000,4.399968147,0.907474339
06/22/2018 02:55:37.000,4.399953842,0.939507782
06/22/2018 02:57:37.000,4.400004387,0.969492733
06/22/2018 02:59:37.000,4.39995575,0.997614741
06/22/2018 03:01:37.000,4.400039673,1.024065614
06/22/2018 03:03:37.000,4.399969101,1.048973322
06/22/2018 03:05:37.000,4.400022507,1.072449088
06/22/2018 03:07:37.000,4.399967194,1.090466022
06/22/2018 03:09:37.000,4.268050194,1.090468645
06/22/2018 03:11:37.000,4.255020142,1.090468645
06/22/2018 03:13:37.000,4.251676559,1.090468645
06/22/2018 03:15:37.000,3.304450035,1.090468645
06/22/2018 03:17:37.000,3.239053726,1.090468645
06/22/2018 03:19:37.000,3.157513618,1.090468645
06/22/2018 03:21:37.000,3.074371338,1.090468645
06/22/2018 03:23:37.000,2.999997139,1.090468645
06/22/2018 03:25:37.000,3.862734795,1.090468645
06/22/2018 03:27:37.000,3.880951881,1.090468645
06/22/2018 03:29:37.000,3.884852409,1.090468645
06/22/2018 03:31:37.000,4.200054169,0.010539216
06/22/2018 03:33:37.000,4.319300652,0.118948929
06/22/2018 03:35:37.000,4.356654167,0.227607742
06/22/2018 03:37:37.000,4.399997711,0.335888416
06/22/2018 03:39:37.000,4.40004921,0.430802256
06/22/2018 03:41:37.000,4.400003433,0.509222388
06/22/2018 03:43:37.000,4.400006294,0.575402737
06/22/2018 03:45:37.000,4.399974823,0.632813096
06/22/2018 03:47:37.000,4.400034904,0.68355459
06/22/2018 03:49:37.000,4.400046349,0.729113638
06/22/2018 03:51:37.000,4.400020599,0.770612478
06/22/2018 03:53:37.000,4.400017738,0.808882713
06/22/2018 03:55:37.000,4.400027275,0.844405293
06/22/2018 03:57:37.000,4.400019646,0.87753135
06/22/2018 03:59:37.000,4.400029182,0.908504128
06/22/2018 04:01:37.000,4.400053978,0.937517643
06/22/2018 04:03:37.000,4.400012016,0.964750707
06/22/2018 04:05:37.000,4.400047302,0.990352213
06/22/2018 04:07:37.000,4.399991989,1.01446104
06/22/2018 04:09:37.000,4.400013924,1.037188053
06/22/2018 04:11:37.000,4.400012016,1.042852521
06/22/2018 04:13:37.000,4.268883705,1.042854786
06/22/2018 04:15:37.000,4.256162643,1.042854786
06/22/2018 04:17:37.000,4.252984047,1.042854786
06/22/2018 04:19:37.000,3.308609009,1.042854786
06/22/2018 04:21:37.000,3.24227047,1.042854786
06/22/2018 04:23:37.000,3.160208702,1.042854786
06/22/2018 04:25:37.000,3.076140404,1.042854786
06/22/2018 04:27:37.000,2.999992371,1.042854786
06/22/2018 04:29:37.000,3.861564636,1.042854786
06/22/2018 04:31:37.000,3.880291939,1.042854786
06/22/2018 04:33:37.000,3.884405136,1.042854786
06/22/2018 04:35:37.000,4.200045586,0.010074265
06/22/2018 04:37:37.000,4.322301865,0.118487149
06/22/2018 04:39:37.000,4.360478401,0.227149472
06/22/2018 04:41:37.000,4.400020599,0.335093826
06/22/2018 04:43:37.000,4.400012016,0.42894429
06/22/2018 04:45:37.000,4.400024414,0.506851912
06/22/2018 04:47:37.000,4.400025368,0.573003769
06/22/2018 04:49:37.000,4.400006294,0.63067776
06/22/2018 04:51:37.000,4.399982452,0.681868255
06/22/2018 04:53:37.000,4.400045395,0.728106022
06/22/2018 04:55:37.000,4.400035858,0.770487607
06/22/2018 04:57:37.000,4.4000597,0.809576511
06/22/2018 04:59:37.000,4.400012016,0.845672786
06/22/2018 05:01:37.000,4.399991035,0.879144311
06/22/2018 05:03:37.000,4.399979591,0.910399258
06/22/2018 05:05:37.000,4.400040627,0.939767003
06/22/2018 05:07:37.000,4.400003433,0.96745193
06/22/2018 05:09:37.000,4.400032997,0.993577898
06/22/2018 05:11:37.000,4.400006294,1.018225551
06/22/2018 05:13:37.000,4.399983406,1.041457295
06/22/2018 05:15:37.000,4.400011063,1.054619908
06/22/2018 05:17:37.000,4.272806168,1.054621458
06/22/2018 05:19:37.000,4.260547638,1.054621458
06/22/2018 05:21:37.000,4.257499695,1.054621458
06/22/2018 05:23:37.000,3.327988625,1.054621458
06/22/2018 05:25:37.000,3.256851196,1.054621458
06/22/2018 05:27:37.000,3.173492432,1.054621458
06/22/2018 05:29:37.000,3.089743614,1.054621458
06/22/2018 05:31:37.000,2.999994278,1.054621458
06/22/2018 05:33:37.000,3.857266426,1.054621458
06/22/2018 05:35:37.000,3.876495361,1.054621458
06/22/2018 05:37:37.000,3.880736351,1.054621458
06/22/2018 05:39:37.000,4.200124741,0.011752632
06/22/2018 05:41:37.000,4.320017815,0.120163985
06/22/2018 05:43:37.000,4.357771873,0.228832886
06/22/2018 05:45:37.000,4.399957657,0.337004751
06/22/2018 05:47:37.000,4.399964333,0.431771785
06/22/2018 05:49:37.000,4.400014877,0.510593235
06/22/2018 05:51:37.000,4.400014877,0.577504277
06/22/2018 05:53:37.000,4.40004921,0.635615647
06/22/2018 05:55:37.000,4.400012016,0.687064588
06/22/2018 05:57:37.000,4.399995804,0.733612359
06/22/2018 05:59:37.000,4.400014877,0.776303649
06/22/2018 06:01:37.000,4.400045395,0.815714717
06/22/2018 06:03:37.000,4.399940491,0.852366805
06/22/2018 06:05:37.000,4.400009155,0.886593282
06/22/2018 06:07:37.000,4.400038719,0.918508947
06/22/2018 06:09:37.000,4.399967194,0.948210001
06/22/2018 06:11:37.000,4.400009155,0.975893855
06/22/2018 06:13:37.000,4.400053024,1.001812339
06/22/2018 06:15:37.000,4.39994812,1.026148677
06/22/2018 06:17:37.000,4.400068283,1.04906249
06/22/2018 06:19:37.000,4.399989128,1.057734609
06/22/2018 06:21:37.000,4.26985836,1.057734847
06/22/2018 06:23:37.000,4.25737381,1.057734847
06/22/2018 06:25:37.000,4.254309654,1.057734847
06/22/2018 06:27:37.000,3.315452576,1.057734847
06/22/2018 06:29:37.000,3.246377945,1.057734847
06/22/2018 06:31:37.000,3.162632942,1.057734847
06/22/2018 06:33:37.000,3.078164101,1.057734847
06/22/2018 06:35:37.000,2.999983788,1.057734847
06/22/2018 06:37:37.000,3.860061646,1.057734847
06/22/2018 06:39:37.000,3.878915787,1.057734847
06/22/2018 06:41:37.000,3.883199692,1.057734847
06/22/2018 06:43:37.000,4.200084686,0.010225946
06/22/2018 06:45:37.000,4.324192047,0.118644275
06/22/2018 06:47:37.000,4.364304543,0.22730422
06/22/2018 06:49:37.000,4.39999485,0.334682733
06/22/2018 06:51:37.000,4.399959564,0.427043855
06/22/2018 06:53:37.000,4.399963379,0.503762603
06/22/2018 06:55:37.000,4.399978638,0.56888324
06/22/2018 06:57:37.000,4.399991035,0.625701129
06/22/2018 06:59:37.000,4.400000572,0.67641592
06/22/2018 07:01:37.000,4.400004387,0.722325027
06/22/2018 07:03:37.000,4.400028229,0.764230847
06/22/2018 07:05:37.000,4.399989128,0.802893996
06/22/2018 07:07:37.000,4.399986267,0.838904977
06/22/2018 07:09:37.000,4.399972916,0.87261039
06/22/2018 07:11:37.000,4.400026321,0.904242158
06/22/2018 07:13:37.000,4.399974823,0.933991671
06/22/2018 07:15:37.000,4.400014877,0.961997867
06/22/2018 07:17:37.000,4.399998665,0.988286793
06/22/2018 07:19:37.000,4.400007248,1.012915492
06/22/2018 07:21:37.000,4.399974823,1.035951495
06/22/2018 07:23:37.000,4.400022507,1.044548392
06/22/2018 07:25:37.000,4.270625114,1.044550419
06/22/2018 07:27:37.000,4.258262634,1.044550419
06/22/2018 07:29:37.000,4.255174637,1.044550419
06/22/2018 07:31:37.000,3.319377899,1.044550419
06/22/2018 07:33:37.000,3.249276161,1.044550419
06/22/2018 07:35:37.000,3.166415215,1.044550419
06/22/2018 07:37:37.000,3.082532883,1.044550419
06/22/2018 07:39:37.000,2.999995232,1.044550419
06/22/2018 07:41:37.000,3.85844326,1.044550419
06/22/2018 07:43:37.000,3.877515793,1.044550419
06/22/2018 07:45:37.000,3.881837845,1.044550419
06/22/2018 07:47:37.000,4.200057983,0.010633532
06/22/2018 07:49:37.000,4.324132919,0.119044751
06/22/2018 07:51:37.000,4.363902092,0.227707684
06/22/2018 07:53:37.000,4.400042534,0.335158437
06/22/2018 07:55:37.000,4.400006294,0.427592993
06/22/2018 07:57:37.000,4.399996758,0.504123211
06/22/2018 07:59:37.000,4.399999619,0.569146991
06/22/2018 08:01:37.000,4.39999485,0.625925064
06/22/2018 08:03:37.000,4.399991989,0.676580131
06/22/2018 08:05:37.000,4.399947166,0.722590566
06/22/2018 08:07:37.000,4.399991989,0.76498884
06/22/2018 08:09:37.000,4.399980545,0.804312527
06/22/2018 08:11:37.000,4.399988174,0.84087348
06/22/2018 08:13:37.000,4.399971962,0.874979317
06/22/2018 08:15:37.000,4.400014877,0.906966448
06/22/2018 08:17:37.000,4.399972916,0.937017202
06/22/2018 08:19:37.000,4.399982452,0.965319991
06/22/2018 08:21:37.000,4.400032997,0.992069304
06/22/2018 08:23:37.000,4.400009155,1.017412066
06/22/2018 08:25:37.000,4.399996758,1.041335225
06/22/2018 08:27:37.000,4.400000572,1.063809991
06/22/2018 08:29:37.000,4.399992943,1.064731121
06/22/2018 08:31:37.000,4.274907112,1.064733624
06/22/2018 08:33:37.000,4.263025284,1.064733624
06/22/2018 08:35:37.000,4.260030746,1.064733624
06/22/2018 08:37:37.000,3.335330009,1.064733624
06/22/2018 08:39:37.000,3.261807442,1.064733624
06/22/2018 08:41:37.000,3.176687241,1.064733624
06/22/2018 08:43:37.000,3.092946053,1.064733624
06/22/2018 08:45:37.000,2.999982834,1.064733624
06/22/2018 08:47:37.000,3.856138229,1.064733624
06/22/2018 08:49:37.000,3.875529289,1.064733624
06/22/2018 08:51:37.000,3.879868507,1.064733624
06/22/2018 08:53:37.000,4.200098038,0.012104515
06/22/2018 08:55:37.000,4.318937302,0.120513201
06/22/2018 08:57:37.000,4.35787487,0.229173392
06/22/2018 08:59:37.000,4.400015831,0.337298542
06/22/2018 09:01:37.000,4.400036812,0.431727409
06/22/2018 09:03:37.000,4.400063515,0.50969559
06/22/2018 09:05:37.000,4.400003433,0.575486898
06/22/2018 09:07:37.000,4.399913788,0.632701755
06/22/2018 09:09:37.000,4.399971962,0.683602989
06/22/2018 09:11:37.000,4.399977684,0.729632795
06/22/2018 09:13:37.000,4.400016785,0.77178663
06/22/2018 09:15:37.000,4.399950981,0.810761094
06/22/2018 09:17:37.000,4.400042534,0.846948564
06/22/2018 09:19:37.000,4.400003433,0.880662739
06/22/2018 09:21:37.000,4.40003109,0.912222803
06/22/2018 09:23:37.000,4.399989128,0.941853583
06/22/2018 09:25:37.000,4.39999485,0.969673812
06/22/2018 09:27:37.000,4.400006294,0.995799124
06/22/2018 09:29:37.000,4.399970055,1.020413756
06/22/2018 09:31:37.000,4.40003109,1.043707252
06/22/2018 09:33:37.000,4.400013924,1.060900331
06/22/2018 09:35:37.000,4.271564484,1.060901523
06/22/2018 09:37:37.000,4.259274483,1.060901523
06/22/2018 09:39:37.000,4.256186485,1.060901523
06/22/2018 09:41:37.000,3.330341339,1.060901523
06/22/2018 09:43:37.000,3.256554604,1.060901523
06/22/2018 09:45:37.000,3.171330452,1.060901523
06/22/2018 09:47:37.000,3.085515022,1.060901523
06/22/2018 09:49:37.000,2.999990463,1.060901523
06/22/2018 09:51:37.000,3.857158661,1.060901523
06/22/2018 09:53:37.000,3.876430511,1.060901523
06/22/2018 09:55:37.000,3.880779266,1.060901523
06/22/2018 09:57:37.000,4.200092316,0.011160026
06/22/2018 09:59:37.000,4.322314262,0.119570084
06/22/2018 10:01:37.000,4.361674309,0.228224158
06/22/2018 10:03:37.000,4.400022507,0.335902512
06/22/2018 10:05:37.000,4.400005341,0.428795338
06/22/2018 10:07:37.000,4.400025368,0.505586028
06/22/2018 10:09:37.000,4.400008202,0.570465207
06/22/2018 10:11:37.000,4.400012016,0.626763701
06/22/2018 10:13:37.000,4.4000597,0.676945865
06/22/2018 10:15:37.000,4.400040627,0.722470701
06/22/2018 10:17:37.000,4.400048256,0.764239848
06/22/2018 10:19:37.000,4.399964333,0.802893579
06/22/2018 10:21:37.000,4.400025368,0.8388713
06/22/2018 10:23:37.000,4.400020599,0.872435153
06/22/2018 10:25:37.000,4.400020599,0.903837681
06/22/2018 10:27:37.000,4.399991035,0.933275402
06/22/2018 10:29:37.000,4.399986267,0.960984588
06/22/2018 10:31:37.000,4.400022507,0.987084508
06/22/2018 10:33:37.000,4.399999619,1.011627555
06/22/2018 10:35:37.000,4.399952888,1.034702539
06/22/2018 10:37:37.000,4.399986267,1.046814799
06/22/2018 10:39:37.000,4.269726753,1.046815991
06/22/2018 10:41:37.000,4.257172585,1.046815991
06/22/2018 10:43:37.000,4.254081726,1.046815991
06/22/2018 10:45:37.000,3.330546379,1.046815991
06/22/2018 10:47:37.000,3.263362885,1.046815991
06/22/2018 10:49:37.000,3.181247711,1.046815991
06/22/2018 10:51:37.000,3.096630096,1.046815991
06/22/2018 10:53:37.000,2.99998951,1.046815991
06/22/2018 10:55:37.000,3.850516319,1.046815991
06/22/2018 10:57:37.000,3.870128632,1.046815991
06/22/2018 10:59:37.000,3.874596596,1.046815991
06/22/2018 11:01:37.000,4.20006752,0.013413712
06/22/2018 11:03:37.000,4.316643715,0.121833488
06/22/2018 11:05:37.000,4.353164673,0.23049286
06/22/2018 11:07:37.000,4.400033951,0.339045942
06/22/2018 11:09:37.000,4.40002346,0.435931861
06/22/2018 11:11:37.000,4.400007248,0.516366482
06/22/2018 11:13:37.000,4.400024414,0.584351957
06/22/2018 11:15:37.000,4.399996758,0.643264592
06/22/2018 11:17:37.000,4.400014877,0.695405483
06/22/2018 11:19:37.000,4.400014877,0.742509723
06/22/2018 11:21:37.000,4.39998436,0.785660088
06/22/2018 11:23:37.000,4.400003433,0.825504839
06/22/2018 11:25:37.000,4.400111198,0.862538636
06/22/2018 11:27:37.000,4.399974823,0.897131443
06/22/2018 11:29:37.000,4.39997673,0.929468751
06/22/2018 11:31:37.000,4.399996758,0.959730387
06/22/2018 11:33:37.000,4.399990082,0.98814708
06/22/2018 11:35:37.000,4.40001297,1.014891028
06/22/2018 11:37:37.000,4.400006294,1.040077329
06/22/2018 11:39:37.000,4.399988174,1.063807487
06/22/2018 11:41:37.000,4.400025368,1.084466219
06/22/2018 11:43:37.000,4.271295547,1.084467769
06/22/2018 11:45:37.000,4.258867264,1.084467769
06/22/2018 11:47:37.000,4.25571537,1.084467769
06/22/2018 11:49:37.000,3.329166412,1.084467769
06/22/2018 11:51:37.000,3.258444786,1.084467769
06/22/2018 11:53:37.000,3.176383972,1.084467769
06/22/2018 11:55:37.000,3.09307766,1.084467769
06/22/2018 11:57:37.000,3,1.084467769
06/22/2018 11:59:37.000,3.853460312,1.084467769
06/22/2018 12:01:37.000,3.872781754,1.084467769
06/22/2018 12:03:37.000,3.877100945,1.084467769
06/22/2018 12:05:37.000,4.200094223,0.01264897
06/22/2018 12:07:37.000,4.318120956,0.121074803
06/22/2018 12:09:37.000,4.355576515,0.229732066
06/22/2018 12:11:37.000,4.399987221,0.338063687
06/22/2018 12:13:37.000,4.400012016,0.433346748
06/22/2018 12:15:37.000,4.400033951,0.512020707
06/22/2018 12:17:37.000,4.400019646,0.578294098
06/22/2018 12:19:37.000,4.400053024,0.635634482
06/22/2018 12:21:37.000,4.40002346,0.686371088
06/22/2018 12:23:37.000,4.399969101,0.732134223
06/22/2018 12:25:37.000,4.400045395,0.774134278
06/22/2018 12:27:37.000,4.400007248,0.813035667
06/22/2018 12:29:37.000,4.400014877,0.849246919
06/22/2018 12:31:37.000,4.399977684,0.883091629
06/22/2018 12:33:37.000,4.399991989,0.914788067
06/22/2018 12:35:37.000,4.400006294,0.944441259
06/22/2018 12:37:37.000,4.399983406,0.972218037
06/22/2018 12:39:37.000,4.399991989,0.998394191
06/22/2018 12:41:37.000,4.399967194,1.023152709
06/22/2018 12:43:37.000,4.399970055,1.04659462
06/22/2018 12:45:37.000,4.399969101,1.065618634
06/22/2018 12:47:37.000,4.270012856,1.065619349
06/22/2018 12:49:37.000,4.257394791,1.065619349
06/22/2018 12:51:37.000,4.254273415,1.065619349
06/22/2018 12:53:37.000,3.322404861,1.065619349
06/22/2018 12:55:37.000,3.250730515,1.065619349
06/22/2018 12:57:37.000,3.169055939,1.065619349
06/22/2018 12:59:37.000,3.085598946,1.065619349
06/22/2018 13:01:37.000,2.999992371,1.065619349
06/22/2018 13:03:37.000,3.854356766,1.065619349
06/22/2018 13:05:37.000,3.873492241,1.065619349
06/22/2018 13:07:37.000,3.877857208,1.065619349
06/22/2018 13:09:37.000,4.2000494,0.013107218
06/22/2018 13:11:37.000,4.317148209,0.121519081
06/22/2018 13:13:37.000,4.357083321,0.230175182
06/22/2018 13:15:37.000,4.400015831,0.338294864
06/22/2018 13:17:37.000,4.399995804,0.432673305
06/22/2018 13:19:37.000,4.400012016,0.510713995
06/22/2018 13:21:37.000,4.400090218,0.576653659
06/22/2018 13:23:37.000,4.40000248,0.633833647
06/22/2018 13:25:37.000,4.400027275,0.684505999
06/22/2018 13:27:37.000,4.400042534,0.730178535
06/22/2018 13:29:37.000,4.399989128,0.771956682
06/22/2018 13:31:37.000,4.399978638,0.810652316
06/22/2018 13:33:37.000,4.399962425,0.846718729
06/22/2018 13:35:37.000,4.399990082,0.880429924
06/22/2018 13:37:37.000,4.400078773,0.912030637
06/22/2018 13:39:37.000,4.399988174,0.941688895
06/22/2018 13:41:37.000,4.40001297,0.969467938
06/22/2018 13:43:37.000,4.400006294,0.995538652
06/22/2018 13:45:37.000,4.399981499,1.020084262
06/22/2018 13:47:37.000,4.399969101,1.043324232
06/22/2018 13:49:37.000,4.399974823,1.060191989
06/22/2018 13:51:37.000,4.269665718,1.060194135
06/22/2018 13:53:37.000,4.257002831,1.060194135
06/22/2018 13:55:37.000,4.253826141,1.060194135
06/22/2018 13:57:37.000,3.328562737,1.060194135
06/22/2018 13:59:37.000,3.254778862,1.060194135
06/22/2018 14:01:37.000,3.170258522,1.060194135
06/22/2018 14:03:37.000,3.086461067,1.060194135
06/22/2018 14:05:37.000,2.999991417,1.060194135
06/22/2018 14:07:37.000,3.853550911,1.060194135
06/22/2018 14:09:37.000,3.872665405,1.060194135
06/22/2018 14:11:37.000,3.876940727,1.060194135
06/22/2018 14:13:37.000,4.200080872,0.014010333
06/22/2018 14:15:37.000,4.313275337,0.122424215
06/22/2018 14:17:37.000,4.352417946,0.231083274
06/22/2018 14:19:37.000,4.399995804,0.33950603
06/22/2018 14:21:37.000,4.400075912,0.435091525
06/22/2018 14:23:37.000,4.399977684,0.513846159
06/22/2018 14:25:37.000,4.399990082,0.580269158
06/22/2018 14:27:37.000,4.40003109,0.637910903
06/22/2018 14:29:37.000,4.400032997,0.689049363
06/22/2018 14:31:37.000,4.39999485,0.735236704
06/22/2018 14:33:37.000,4.399977684,0.777478039
06/22/2018 14:35:37.000,4.399989128,0.816435933
06/22/2018 14:37:37.000,4.400006294,0.852677822
06/22/2018 14:39:37.000,4.400007248,0.886529863
06/22/2018 14:41:37.000,4.400039673,0.918193102
06/22/2018 14:43:37.000,4.400016785,0.947826505
06/22/2018 14:45:37.000,4.39998436,0.975591242
06/22/2018 14:47:37.000,4.400020599,1.001575947
06/22/2018 14:49:37.000,4.400000572,1.025958896
06/22/2018 14:51:37.000,4.40000248,1.048925281
06/22/2018 14:53:37.000,4.399952888,1.059399843
06/22/2018 14:55:37.000,4.268864632,1.059402823
06/22/2018 14:57:37.000,4.256118774,1.059402823
06/22/2018 14:59:37.000,4.252916336,1.059402823
06/22/2018 15:01:37.000,3.324145317,1.059402823
06/22/2018 15:03:37.000,3.251377106,1.059402823
06/22/2018 15:05:37.000,3.167457581,1.059402823
06/22/2018 15:07:37.000,3.079724312,1.059402823
06/22/2018 15:09:37.000,2.999973297,1.059402823
06/22/2018 15:11:37.000,3.857327461,1.059402823
06/22/2018 15:13:37.000,3.876244545,1.059402823
06/22/2018 15:15:37.000,3.880446434,1.059402823
06/22/2018 15:17:37.000,4.200094223,0.011436764
06/22/2018 15:19:37.000,4.319973946,0.119844913
06/22/2018 15:21:37.000,4.358642578,0.228512287
06/22/2018 15:23:37.000,4.399996758,0.336507827
06/22/2018 15:25:37.000,4.400015831,0.430397123
06/22/2018 15:27:37.000,4.399965286,0.507793307
06/22/2018 15:29:37.000,4.400016785,0.573049307
06/22/2018 15:31:37.000,4.399997711,0.629461586
06/22/2018 15:33:37.000,4.400012016,0.679332674
06/22/2018 15:35:37.000,4.399986267,0.724268258
06/22/2018 15:37:37.000,4.399972916,0.765372872
06/22/2018 15:39:37.000,4.400009155,0.803313017
06/22/2018 15:41:37.000,4.39999485,0.838568389
06/22/2018 15:43:37.000,4.400025368,0.871604621
06/22/2018 15:45:37.000,4.399982452,0.902643144
06/22/2018 15:47:37.000,4.400005341,0.931825638
06/22/2018 15:49:37.000,4.400020599,0.959278584
06/22/2018 15:51:37.000,4.400019646,0.985119283
06/22/2018 15:53:37.000,4.400060654,1.009391308
06/22/2018 15:55:37.000,4.399980545,1.032192945
06/22/2018 15:57:37.000,4.400029182,1.038426399
06/22/2018 15:59:37.000,4.268447876,1.038427591
06/22/2018 16:01:37.000,4.255655289,1.038427591
06/22/2018 16:03:37.000,4.252447128,1.038427591
06/22/2018 16:05:37.000,3.320903778,1.038427591
06/22/2018 16:07:37.000,3.249417305,1.038427591
06/22/2018 16:09:37.000,3.166765213,1.038427591
06/22/2018 16:11:37.000,3.081753731,1.038427591
06/22/2018 16:13:37.000,2.999999046,1.038427591
06/22/2018 16:15:37.000,3.855989456,1.038427591
06/22/2018 16:17:37.000,3.875178337,1.038427591
06/22/2018 16:19:37.000,3.879353523,1.038427591
06/22/2018 16:21:37.000,4.200122833,0.010921374
06/22/2018 16:23:37.000,4.323468208,0.119336255
06/22/2018 16:25:37.000,4.361591339,0.228007317
06/22/2018 16:27:37.000,4.400058746,0.335852444
06/22/2018 16:29:37.000,4.400000572,0.429574519
06/22/2018 16:31:37.000,4.400014877,0.507478714
06/22/2018 16:33:37.000,4.400022507,0.573607266
06/22/2018 16:35:37.000,4.400014877,0.630941212
06/22/2018 16:37:37.000,4.39997673,0.681615829
06/22/2018 16:39:37.000,4.399991989,0.727196038
06/22/2018 16:41:37.000,4.400051117,0.768699765
06/22/2018 16:43:37.000,4.400034904,0.806897104
06/22/2018 16:45:37.000,4.400050163,0.842367887
06/22/2018 16:47:37.000,4.400052071,0.875531793
06/22/2018 16:49:37.000,4.400007248,0.906722069
06/22/2018 16:51:37.000,4.400060654,0.936182141
06/22/2018 16:53:37.000,4.399980545,0.963974833
06/22/2018 16:55:37.000,4.400009155,0.990190625
06/22/2018 16:57:37.000,4.400024414,1.014930487
06/22/2018 16:59:37.000,4.400007248,1.038232446
06/22/2018 17:01:37.000,4.400017738,1.05095613
06/22/2018 17:03:37.000,4.270359039,1.050957322
06/22/2018 17:05:37.000,4.25772953,1.050957322
06/22/2018 17:07:37.000,4.254644394,1.050957322
06/22/2018 17:09:37.000,3.329000473,1.050957322
06/22/2018 17:11:37.000,3.257547379,1.050957322
06/22/2018 17:13:37.000,3.174559593,1.050957322
06/22/2018 17:15:37.000,3.090566635,1.050957322
06/22/2018 17:17:37.000,2.999979019,1.050957322
06/22/2018 17:19:37.000,3.853099823,1.050957322
06/22/2018 17:21:37.000,3.87233448,1.050957322
06/22/2018 17:23:37.000,3.876717567,1.050957322
06/22/2018 17:25:37.000,4.200032234,0.01272323
06/22/2018 17:27:37.000,4.318943024,0.121133044
06/22/2018 17:29:37.000,4.356993675,0.229805037
06/22/2018 17:31:37.000,4.400019646,0.338067442
06/22/2018 17:33:37.000,4.399982452,0.433453262
06/22/2018 17:35:37.000,4.40004158,0.512770355
06/22/2018 17:37:37.000,4.399988174,0.580152094
06/22/2018 17:39:37.000,4.399987221,0.638820529
06/22/2018 17:41:37.000,4.400008202,0.690999985
06/22/2018 17:43:37.000,4.400025368,0.737939358
06/22/2018 17:45:37.000,4.399990082,0.780501842
06/22/2018 17:47:37.000,4.400017738,0.819469988
06/22/2018 17:49:37.000,4.39996624,0.855414152
06/22/2018 17:51:37.000,4.400020599,0.888786495
06/22/2018 17:53:37.000,4.399974823,0.919935286
06/22/2018 17:55:37.000,4.399947166,0.949199021
06/22/2018 17:57:37.000,4.399969101,0.976832271
06/22/2018 17:59:37.000,4.400003433,1.002902508
06/22/2018 18:01:37.000,4.399990082,1.027465582
06/22/2018 18:03:37.000,4.400025368,1.050616145
06/22/2018 18:05:37.000,4.399986267,1.062895417
06/22/2018 18:07:37.000,4.269924164,1.062897921
06/22/2018 18:09:37.000,4.257253647,1.062897921
06/22/2018 18:11:37.000,4.2541399,1.062897921
06/22/2018 18:13:37.000,3.322611809,1.062897921
06/22/2018 18:15:37.000,3.248547554,1.062897921
06/22/2018 18:17:37.000,3.164079666,1.062897921
06/22/2018 18:19:37.000,3.08012867,1.062897921
06/22/2018 18:21:37.000,2.999983788,1.062897921
06/22/2018 18:23:37.000,3.857262611,1.062897921
06/22/2018 18:25:37.000,3.876326561,1.062897921
06/22/2018 18:27:37.000,3.880496025,1.062897921
06/22/2018 18:29:37.000,4.200120926,0.011305179
06/22/2018 18:31:37.000,4.322891235,0.119714841
06/22/2018 18:33:37.000,4.364312172,0.228376567
06/22/2018 18:35:37.000,4.399913788,0.33563742
06/22/2018 18:37:37.000,4.400008202,0.427441418
06/22/2018 18:39:37.000,4.400003433,0.503388524
06/22/2018 18:41:37.000,4.400011063,0.567864954
06/22/2018 18:43:37.000,4.399974823,0.624114037
06/22/2018 18:45:37.000,4.399981499,0.67430985
06/22/2018 18:47:37.000,4.40002346,0.719914198
06/22/2018 18:49:37.000,4.399999619,0.761804402
06/22/2018 18:51:37.000,4.399946213,0.800482154
06/22/2018 18:53:37.000,4.399978638,0.838366091
06/22/2018 18:55:37.000,4.400000572,0.875610888
06/22/2018 18:57:37.000,4.400009155,0.908741593
06/22/2018 18:59:37.000,4.400015831,0.937860429
06/22/2018 19:01:37.000,4.399974823,0.964538097
06/22/2018 19:03:37.000,4.399989128,0.989591956
06/22/2018 19:05:37.000,4.399957657,1.013200641
06/22/2018 19:07:37.000,4.400005341,1.03556335
06/22/2018 19:09:37.000,4.400014877,1.036430478
06/22/2018 19:11:37.000,4.267956734,1.03643167
06/22/2018 19:13:37.000,4.255116463,1.03643167
06/22/2018 19:15:37.000,4.251838684,1.03643167
06/22/2018 19:17:37.000,3.321700096,1.03643167
06/22/2018 19:19:37.000,3.246520996,1.03643167
06/22/2018 19:21:37.000,3.162339211,1.03643167
06/22/2018 19:23:37.000,3.076674461,1.03643167
06/22/2018 19:25:37.000,2.999986649,1.03643167
06/22/2018 19:27:37.000,3.857690811,1.03643167
06/22/2018 19:29:37.000,3.876667023,1.03643167
06/22/2018 19:31:37.000,3.88079834,1.03643167
06/22/2018 19:33:37.000,4.200035095,0.011212847
06/22/2018 19:35:37.000,4.322052956,0.119622327
06/22/2018 19:37:37.000,4.362125397,0.228294343
06/22/2018 19:39:37.000,4.40001297,0.33582142
06/22/2018 19:41:37.000,4.400012016,0.428063542
06/22/2018 19:43:37.000,4.400030136,0.504176557
06/22/2018 19:45:37.000,4.400036812,0.568552256
06/22/2018 19:47:37.000,4.400020599,0.62450403
06/22/2018 19:49:37.000,4.400034904,0.674257338
06/22/2018 19:51:37.000,4.399991989,0.71938473
06/22/2018 19:53:37.000,4.399993896,0.760832071
06/22/2018 19:55:37.000,4.400032997,0.799202979
06/22/2018 19:57:37.000,4.399964333,0.834879279
06/22/2018 19:59:37.000,4.40000248,0.868265152
06/22/2018 20:01:37.000,4.40004158,0.899508297
06/22/2018 20:03:37.000,4.399953842,0.928769708
06/22/2018 20:05:37.000,4.399993896,0.956231177
06/22/2018 20:07:37.000,4.400025368,0.982075572
06/22/2018 20:09:37.000,4.400006294,1.006418109
06/22/2018 20:11:37.000,4.400008202,1.029375553
06/22/2018 20:13:37.000,4.400014877,1.039941907
06/22/2018 20:15:37.000,4.270125389,1.039945245
06/22/2018 20:17:37.000,4.257526398,1.039945245
06/22/2018 20:19:37.000,4.254293442,1.039945245
06/22/2018 20:21:37.000,3.331616402,1.039945245
06/22/2018 20:23:37.000,3.255949974,1.039945245
06/22/2018 20:25:37.000,3.171701431,1.039945245
06/22/2018 20:27:37.000,3.08762455,1.039945245
06/22/2018 20:29:37.000,3.000005722,1.039945245
06/22/2018 20:31:37.000,3.852673531,1.039945245
06/22/2018 20:33:37.000,3.87202549,1.039945245
06/22/2018 20:35:37.000,3.876288414,1.039945245
06/22/2018 20:37:37.000,4.200068474,0.013590834
06/22/2018 20:39:37.000,4.314822197,0.122002795
06/22/2018 20:41:37.000,4.353012085,0.230664849
06/22/2018 20:43:37.000,4.399971962,0.33912915
06/22/2018 20:45:37.000,4.40004921,0.434962422
06/22/2018 20:47:37.000,4.399952888,0.513899922
06/22/2018 20:49:37.000,4.399971962,0.580192089
06/22/2018 20:51:37.000,4.400001526,0.637366951
06/22/2018 20:53:37.000,4.400011063,0.687929988
06/22/2018 20:55:37.000,4.399987221,0.733462334
06/22/2018 20:57:37.000,4.399971008,0.775103211
06/22/2018 20:59:37.000,4.399986267,0.81366837
06/22/2018 21:01:37.000,4.399927139,0.849629581
06/22/2018 21:03:37.000,4.400032043,0.883250475
06/22/2018 21:05:37.000,4.400017738,0.91477114
06/22/2018 21:07:37.000,4.400000572,0.944391429
06/22/2018 21:09:37.000,4.400042534,0.972218692
06/22/2018 21:11:37.000,4.40002346,0.998369098
06/22/2018 21:13:37.000,4.400044441,1.022982359
06/22/2018 21:15:37.000,4.399972916,1.046183586
06/22/2018 21:17:37.000,4.39996624,1.061370134
06/22/2018 21:19:37.000,4.26953125,1.061371207
06/22/2018 21:21:37.000,4.25675106,1.061371207
06/22/2018 21:23:37.000,4.253554344,1.061371207
06/22/2018 21:25:37.000,3.329275131,1.061371207
06/22/2018 21:27:37.000,3.255640984,1.061371207
06/22/2018 21:29:37.000,3.169379234,1.061371207
06/22/2018 21:31:37.000,3.081449509,1.061371207
06/22/2018 21:33:37.000,2.999995232,1.061371207
06/22/2018 21:35:37.000,3.856333733,1.061371207
06/22/2018 21:37:37.000,3.875535011,1.061371207
06/22/2018 21:39:37.000,3.879713058,1.061371207
06/22/2018 21:41:37.000,4.200137138,0.011072565
06/22/2018 21:43:37.000,4.321866989,0.119492851
06/22/2018 21:45:37.000,4.360753059,0.228149667
06/22/2018 21:47:37.000,4.399998665,0.335942507
06/22/2018 21:49:37.000,4.400047302,0.429237008
06/22/2018 21:51:37.000,4.399921417,0.50627327
06/22/2018 21:53:37.000,4.399967194,0.571226716
06/22/2018 21:55:37.000,4.40000248,0.627361178
06/22/2018 21:57:37.000,4.400035858,0.677017927
06/22/2018 21:59:37.000,4.400006294,0.721794009
06/22/2018 22:01:37.000,4.400028229,0.762763321
06/22/2018 22:03:37.000,4.399978638,0.800600231
06/22/2018 22:05:37.000,4.400058746,0.835847437
06/22/2018 22:07:37.000,4.400052071,0.86890173
06/22/2018 22:09:37.000,4.400004387,0.899952114
06/22/2018 22:11:37.000,4.399945259,0.92915684
06/22/2018 22:13:37.000,4.400062561,0.956682265
06/22/2018 22:15:37.000,4.399924278,0.982621849
06/22/2018 22:17:37.000,4.399943352,1.007056832
06/22/2018 22:19:37.000,4.399967194,1.030112863
06/22/2018 22:21:37.000,4.399992943,1.041798472
06/22/2018 22:23:37.000,4.269229889,1.041800618
06/22/2018 22:25:37.000,4.25645256,1.041800618
06/22/2018 22:27:37.000,4.253158569,1.041800618
06/22/2018 22:29:37.000,3.331954002,1.041800618
06/22/2018 22:31:37.000,3.256063461,1.041800618
06/22/2018 22:33:37.000,3.170188904,1.041800618
06/22/2018 22:35:37.000,3.081953049,1.041800618
06/22/2018 22:37:37.000,2.999999046,1.041800618
06/22/2018 22:39:37.000,3.856290817,1.041800618
06/22/2018 22:41:37.000,3.875512123,1.041800618
06/22/2018 22:43:37.000,3.879756927,1.041800618
06/22/2018 22:45:37.000,4.200032234,0.011239091
06/22/2018 22:47:37.000,4.322339058,0.119650275
06/22/2018 22:49:37.000,4.362405777,0.228314146
06/22/2018 22:51:37.000,4.399997711,0.33593595
06/22/2018 22:53:37.000,4.400013924,0.428701073
06/22/2018 22:55:37.000,4.399991989,0.505391836
06/22/2018 22:57:37.000,4.399964333,0.570197642
06/22/2018 22:59:37.000,4.400001526,0.626430869
06/22/2018 23:01:37.000,4.399968147,0.676242054
06/22/2018 23:03:37.000,4.400075912,0.721103251
06/22/2018 23:05:37.000,4.400010109,0.762046933
06/22/2018 23:07:37.000,4.399986267,0.799840868
06/22/2018 23:09:37.000,4.399988174,0.834953249
06/22/2018 23:11:37.000,4.399947166,0.867772162
06/22/2018 23:13:37.000,4.400003433,0.89862448
06/22/2018 23:15:37.000,4.399971962,0.927679062
06/22/2018 23:17:37.000,4.400025368,0.955056429
06/22/2018 23:19:37.000,4.399997711,0.980864286
06/22/2018 23:21:37.000,4.399974823,1.005246162
06/22/2018 23:23:37.000,4.400015831,1.028303146
06/22/2018 23:25:37.000,4.399997711,1.040194035
06/22/2018 23:27:37.000,4.269420624,1.040195227
06/22/2018 23:29:37.000,4.256661415,1.040195227
06/22/2018 23:31:37.000,4.253351212,1.040195227
06/22/2018 23:33:37.000,3.33475399,1.040195227
06/22/2018 23:35:37.000,3.259449005,1.040195227
06/22/2018 23:37:37.000,3.174633026,1.040195227
06/22/2018 23:39:37.000,3.087557793,1.040195227
06/22/2018 23:41:37.000,2.999998093,1.040195227
06/22/2018 23:43:37.000,3.853582382,1.040195227
06/22/2018 23:45:37.000,3.872947693,1.040195227
06/22/2018 23:47:37.000,3.877249718,1.040195227
06/22/2018 23:49:37.000,4.200055122,0.012163205
06/22/2018 23:51:37.000,4.321246147,0.120568864
06/22/2018 23:53:37.000,4.360581398,0.229218274
06/22/2018 23:55:37.000,4.400011063,0.337085456
06/22/2018 23:57:37.000,4.399981499,0.430707633
06/22/2018 23:59:37.000,4.399973869,0.508377552
06/23/2018 00:01:37.000,4.400022507,0.574202478
06/23/2018 00:03:37.000,4.399991989,0.631364226
06/23/2018 00:05:37.000,4.399970055,0.682082415
06/23/2018 00:07:37.000,4.400057793,0.727739096
06/23/2018 00:09:37.000,4.400033951,0.769288778
06/23/2018 00:11:37.000,4.40001297,0.807487845
06/23/2018 00:13:37.000,4.400065422,0.842879355
06/23/2018 00:15:37.000,4.399971962,0.875911474
06/23/2018 00:17:37.000,4.399983406,0.906848252
06/23/2018 00:19:37.000,4.39999485,0.935945153
06/23/2018 00:21:37.000,4.399998665,0.96341759
06/23/2018 00:23:37.000,4.400011063,0.989390969
06/23/2018 00:25:37.000,4.400008202,1.013934493
06/23/2018 00:27:37.000,4.399989128,1.037142515
06/23/2018 00:29:37.000,4.399991989,1.052389264
06/23/2018 00:31:37.000,4.269276619,1.052390933
06/23/2018 00:33:37.000,4.256436348,1.052390933
06/23/2018 00:35:37.000,4.253120422,1.052390933
06/23/2018 00:37:37.000,3.329506874,1.052390933
06/23/2018 00:39:37.000,3.257138252,1.052390933
06/23/2018 00:41:37.000,3.173372269,1.052390933
06/23/2018 00:43:37.000,3.086010933,1.052390933
06/23/2018 00:45:37.000,2.999999046,1.052390933
06/23/2018 00:47:37.000,3.85439682,1.052390933
06/23/2018 00:49:37.000,3.873688698,1.052390933
06/23/2018 00:51:37.000,3.878029823,1.052390933
06/23/2018 00:53:37.000,4.200091362,0.011557302
06/23/2018 00:55:37.000,4.323357582,0.119969301
06/23/2018 00:57:37.000,4.362844467,0.228632778
06/23/2018 00:59:37.000,4.400039673,0.336242229
06/23/2018 01:01:37.000,4.399993896,0.429043025
06/23/2018 01:03:37.000,4.400024414,0.505830288
06/23/2018 01:05:37.000,4.399971962,0.571045399
06/23/2018 01:07:37.000,4.40004921,0.627893329
06/23/2018 01:09:37.000,4.400035858,0.678488195
06/23/2018 01:11:37.000,4.400012016,0.72426796
06/23/2018 01:13:37.000,4.39997673,0.766160846
06/23/2018 01:15:37.000,4.400001526,0.80468297
06/23/2018 01:17:37.000,4.40000248,0.840294838
06/23/2018 01:19:37.000,4.399977684,0.873414755
06/23/2018 01:21:37.000,4.400007248,0.904355168
06/23/2018 01:23:37.000,4.400009155,0.933339
06/23/2018 01:25:37.000,4.400022507,0.960596442
06/23/2018 01:27:37.000,4.399985313,0.986393988
06/23/2018 01:29:37.000,4.399957657,1.010863304
06/23/2018 01:31:37.000,4.399989128,1.034054637
06/23/2018 01:33:37.000,4.400006294,1.048719883
06/23/2018 01:35:37.000,4.268937111,1.048722386
06/23/2018 01:37:37.000,4.25609684,1.048722386
06/23/2018 01:39:37.000,4.252776146,1.048722386
06/23/2018 01:41:37.000,3.328176498,1.048722386
06/23/2018 01:43:37.000,3.254874229,1.048722386
06/23/2018 01:45:37.000,3.171032906,1.048722386
06/23/2018 01:47:37.000,3.08604908,1.048722386
06/23/2018 01:49:37.000,2.999992371,1.048722386
06/23/2018 01:51:37.000,3.85402298,1.048722386
06/23/2018 01:53:37.000,3.873291969,1.048722386
06/23/2018 01:55:37.000,3.877605438,1.048722386
06/23/2018 01:57:37.000,4.200040817,0.011894591
06/23/2018 01:59:37.000,4.322072029,0.120313764
06/23/2018 02:01:37.000,4.361365318,0.228976458
06/23/2018 02:03:37.000,4.400022507,0.336792409
06/23/2018 02:05:37.000,4.400017738,0.430176735
06/23/2018 02:07:37.000,4.400000572,0.507447541
06/23/2018 02:09:37.000,4.400022507,0.572741926
06/23/2018 02:11:37.000,4.400028229,0.629542351
06/23/2018 02:13:37.000,4.400053024,0.680042982
06/23/2018 02:15:37.000,4.39999485,0.725700855
06/23/2018 02:17:37.000,4.400020599,0.767418623
06/23/2018 02:19:37.000,4.399991989,0.805930793
06/23/2018 02:21:37.000,4.399972916,0.841662705
06/23/2018 02:23:37.000,4.399938583,0.87492007
06/23/2018 02:25:37.000,4.399996758,0.905997872
06/23/2018 02:27:37.000,4.400020599,0.935170054
06/23/2018 02:29:37.000,4.39999485,0.962679923
06/23/2018 02:31:37.000,4.400007248,0.98860687
06/23/2018 02:33:37.000,4.39999485,1.013080835
06/23/2018 02:35:37.000,4.400019646,1.036257982
06/23/2018 02:37:37.000,4.399988174,1.05166626
06/23/2018 02:39:37.000,4.26943779,1.051668763
06/23/2018 02:41:37.000,4.256575584,1.051668763
06/23/2018 02:43:37.000,4.25327301,1.051668763
06/23/2018 02:45:37.000,3.329465866,1.051668763
06/23/2018 02:47:37.000,3.254403114,1.051668763
06/23/2018 02:49:37.000,3.170333862,1.051668763
06/23/2018 02:51:37.000,3.086065292,1.051668763
06/23/2018 02:53:37.000,2.999986649,1.051668763
06/23/2018 02:55:37.000,3.853147507,1.051668763
06/23/2018 02:57:37.000,3.872471809,1.051668763
06/23/2018 02:59:37.000,3.87686348,1.051668763
06/23/2018 03:01:37.000,4.200091362,0.012522371
06/23/2018 03:03:37.000,4.32123661,0.120946258
06/23/2018 03:05:37.000,4.360321999,0.2296056
06/23/2018 03:07:37.000,4.400075912,0.337476909
06/23/2018 03:09:37.000,4.400048256,0.431083709
06/23/2018 03:11:37.000,4.399983406,0.508493662
06/23/2018 03:13:37.000,4.40003109,0.573841929
06/23/2018 03:15:37.000,4.399981499,0.630497217
06/23/2018 03:17:37.000,4.400001526,0.680863261
06/23/2018 03:19:37.000,4.400063515,0.726412356
06/23/2018 03:21:37.000,4.399971962,0.768137276
06/23/2018 03:23:37.000,4.400042534,0.8066625
06/23/2018 03:25:37.000,4.399991035,0.842429221
06/23/2018 03:27:37.000,4.400066376,0.875677288
06/23/2018 03:29:37.000,4.399997711,0.906700253
06/23/2018 03:31:37.000,4.400009155,0.935754597
06/23/2018 03:33:37.000,4.39999485,0.963071346
06/23/2018 03:35:37.000,4.39998436,0.988802195
06/23/2018 03:37:37.000,4.400067329,1.013098121
06/23/2018 03:39:37.000,4.399958611,1.036070585
06/23/2018 03:41:37.000,4.399965286,1.048233747
06/23/2018 03:43:37.000,4.267326355,1.048235297
06/23/2018 03:45:37.000,4.254201889,1.048235297
06/23/2018 03:47:37.000,4.250862122,1.048235297
06/23/2018 03:49:37.000,3.325033188,1.048235297
06/23/2018 03:51:37.000,3.251226425,1.048235297
06/23/2018 03:53:37.000,3.167050362,1.048235297
06/23/2018 03:55:37.000,3.082414627,1.048235297
06/23/2018 03:57:37.000,2.999999046,1.048235297
06/23/2018 03:59:37.000,3.853060722,1.048235297
06/23/2018 04:01:37.000,3.872303963,1.048235297
06/23/2018 04:03:37.000,3.876602173,1.048235297
06/23/2018 04:05:37.000,4.200080872,0.013149976
06/23/2018 04:07:37.000,4.319109917,0.121578179
06/23/2018 04:09:37.000,4.360198021,0.230249688
06/23/2018 04:11:37.000,4.399977684,0.338078529
06/23/2018 04:13:37.000,4.399982452,0.431419313
06/23/2018 04:15:37.000,4.400026321,0.508652508
06/23/2018 04:17:37.000,4.399964333,0.573943019
06/23/2018 04:19:37.000,4.399961472,0.630581677
06/23/2018 04:21:37.000,4.400068283,0.68085587
06/23/2018 04:23:37.000,4.400022507,0.726397812
06/23/2018 04:25:37.000,4.400003433,0.768207133
06/23/2018 04:27:37.000,4.400084496,0.806908011
06/23/2018 04:29:37.000,4.399958611,0.842912674
06/23/2018 04:31:37.000,4.399980545,0.876500785
06/23/2018 04:33:37.000,4.399996758,0.907820642
06/23/2018 04:35:37.000,4.400012016,0.937072694
06/23/2018 04:37:37.000,4.399977684,0.964477539
06/23/2018 04:39:37.000,4.399964333,0.990261078
06/23/2018 04:41:37.000,4.400008202,1.014561057
06/23/2018 04:43:37.000,4.399959564,1.037502646
06/23/2018 04:45:37.000,4.400014877,1.047705054
06/23/2018 04:47:37.000,4.267248154,1.047705412
06/23/2018 04:49:37.000,4.253967285,1.047705412
06/23/2018 04:51:37.000,4.250688553,1.047705412
06/23/2018 04:53:37.000,3.325669289,1.047705412
06/23/2018 04:55:37.000,3.252696991,1.047705412
06/23/2018 04:57:37.000,3.172250748,1.047705412
06/23/2018 04:59:37.000,3.088562965,1.047705412
06/23/2018 05:01:37.000,2.999997139,1.047705412
06/23/2018 05:03:37.000,3.851198196,1.047705412
06/23/2018 05:05:37.000,3.870500565,1.047705412
06/23/2018 05:07:37.000,3.874754906,1.047705412
06/23/2018 05:09:37.000,4.200055122,0.013779159
06/23/2018 05:11:37.000,4.317077637,0.122187965
06/23/2018 05:13:37.000,4.356523514,0.230850637
06/23/2018 05:15:37.000,4.400009155,0.339056134
06/23/2018 05:17:37.000,4.399999619,0.433786154
06/23/2018 05:19:37.000,4.399934769,0.512090266
06/23/2018 05:21:37.000,4.400017738,0.578212202
06/23/2018 05:23:37.000,4.399987221,0.635556281
06/23/2018 05:25:37.000,4.400016785,0.686372757
06/23/2018 05:27:37.000,4.400017738,0.732223749
06/23/2018 05:29:37.000,4.399989128,0.77428633
06/23/2018 05:31:37.000,4.399981499,0.813183963
06/23/2018 05:33:37.000,4.400036812,0.849352777
06/23/2018 05:35:37.000,4.400022507,0.883145511
06/23/2018 05:37:37.000,4.40003109,0.914780796
06/23/2018 05:39:37.000,4.399993896,0.944385707
06/23/2018 05:41:37.000,4.400039673,0.972106278
06/23/2018 05:43:37.000,4.399980545,0.998102248
06/23/2018 05:45:37.000,4.400010109,1.022548795
06/23/2018 05:47:37.000,4.399981499,1.045593381
06/23/2018 05:49:37.000,4.399983406,1.05686152
06/23/2018 05:51:37.000,4.267025948,1.056865215
06/23/2018 05:53:37.000,4.253811836,1.056865215
06/23/2018 05:55:37.000,4.25039959,1.056865215
06/23/2018 05:57:37.000,3.324069023,1.056865215
06/23/2018 05:59:37.000,3.251605034,1.056865215
06/23/2018 06:01:37.000,3.167136192,1.056865215
06/23/2018 06:03:37.000,3.084410667,1.056865215
06/23/2018 06:05:37.000,2.999977112,1.056865215
06/23/2018 06:07:37.000,3.85249424,1.056865215
06/23/2018 06:09:37.000,3.871603012,1.056865215
06/23/2018 06:11:37.000,3.875908852,1.056865215
06/23/2018 06:13:37.000,4.200065613,0.012797466
06/23/2018 06:15:37.000,4.319052696,0.121210158
06/23/2018 06:17:37.000,4.358193398,0.22988151
06/23/2018 06:19:37.000,4.400019646,0.337958902
06/23/2018 06:21:37.000,4.39999485,0.432238698
06/23/2018 06:23:37.000,4.399964333,0.510289252
06/23/2018 06:25:37.000,4.399999619,0.576120317
06/23/2018 06:27:37.000,4.400027275,0.633049548
06/23/2018 06:29:37.000,4.399950027,0.683442235
06/23/2018 06:31:37.000,4.399971962,0.728833139
06/23/2018 06:33:37.000,4.39997673,0.770316422
06/23/2018 06:35:37.000,4.400029182,0.808720171
06/23/2018 06:37:37.000,4.400015831,0.844561338
06/23/2018 06:39:37.000,4.399971962,0.878130436
06/23/2018 06:41:37.000,4.400054932,0.90963012
06/23/2018 06:43:37.000,4.400008202,0.939240456
06/23/2018 06:45:37.000,4.400026321,0.96702832
06/23/2018 06:47:37.000,4.399987221,0.993056178
06/23/2018 06:49:37.000,4.400028229,1.017474771
06/23/2018 06:51:37.000,4.399996758,1.040453315
06/23/2018 06:53:37.000,4.400017738,1.050792813
06/23/2018 06:55:37.000,4.266862869,1.05079484
06/23/2018 06:57:37.000,4.253528595,1.05079484
06/23/2018 06:59:37.000,4.250235558,1.05079484
06/23/2018 07:01:37.000,3.316549301,1.05079484
06/23/2018 07:03:37.000,3.24287796,1.05079484
06/23/2018 07:05:37.000,3.16146946,1.05079484
06/23/2018 07:07:37.000,3.076636314,1.05079484
06/23/2018 07:09:37.000,2.999986649,1.05079484
06/23/2018 07:11:37.000,3.855548859,1.05079484
06/23/2018 07:13:37.000,3.874549866,1.05079484
06/23/2018 07:15:37.000,3.878716469,1.05079484
06/23/2018 07:17:37.000,4.200055122,0.012242134
06/23/2018 07:19:37.000,4.319702148,0.120660782
06/23/2018 07:21:37.000,4.360466957,0.229318708
06/23/2018 07:23:37.000,4.399983406,0.337026417
06/23/2018 07:25:37.000,4.399998665,0.429942638
06/23/2018 07:27:37.000,4.399991035,0.506812811
06/23/2018 07:29:37.000,4.399924278,0.571826935
06/23/2018 07:31:37.000,4.400020599,0.62815696
06/23/2018 07:33:37.000,4.399980545,0.678002775
06/23/2018 07:35:37.000,4.400054932,0.722842395
06/23/2018 07:37:37.000,4.400003433,0.76374948
06/23/2018 07:39:37.000,4.400019646,0.801455975
06/23/2018 07:41:37.000,4.400004387,0.836540282
06/23/2018 07:43:37.000,4.399986267,0.869406581
06/23/2018 07:45:37.000,4.400020599,0.900287092
06/23/2018 07:47:37.000,4.399980545,0.929331303
06/23/2018 07:49:37.000,4.400010109,0.956696093
06/23/2018 07:51:37.000,4.399971962,0.982472658
06/23/2018 07:53:37.000,4.400020599,1.006701112
06/23/2018 07:55:37.000,4.400025368,1.029524922
06/23/2018 07:57:37.000,4.399999619,1.036780119
06/23/2018 07:59:37.000,4.267210007,1.036782622
06/23/2018 08:01:37.000,4.253958702,1.036782622
06/23/2018 08:03:37.000,4.250564575,1.036782622
06/23/2018 08:05:37.000,3.319124222,1.036782622
06/23/2018 08:07:37.000,3.243408203,1.036782622
06/23/2018 08:09:37.000,3.158250809,1.036782622
06/23/2018 08:11:37.000,3.072262764,1.036782622
06/23/2018 08:13:37.000,2.999997139,1.036782622
06/23/2018 08:15:37.000,3.857671738,1.036782622
06/23/2018 08:17:37.000,3.876578331,1.036782622
06/23/2018 08:19:37.000,3.880703926,1.036782622
06/23/2018 08:21:37.000,4.200105667,0.011928762
06/23/2018 08:23:37.000,4.317325592,0.120352194
06/23/2018 08:25:37.000,4.359205246,0.229010925
06/23/2018 08:27:37.000,4.400016785,0.336613774
06/23/2018 08:29:37.000,4.400011063,0.428795129
06/23/2018 08:31:37.000,4.399991989,0.504765272
06/23/2018 08:33:37.000,4.399975777,0.569099367
06/23/2018 08:35:37.000,4.399991035,0.625045002
06/23/2018 08:37:37.000,4.399969101,0.674830377
06/23/2018 08:39:37.000,4.400012016,0.719851792
06/23/2018 08:41:37.000,4.399997711,0.760923564
06/23/2018 08:43:37.000,4.40000248,0.79869765
06/23/2018 08:45:37.000,4.400051117,0.833653986
06/23/2018 08:47:37.000,4.400032043,0.866215408
06/23/2018 08:49:37.000,4.400044441,0.896724224
06/23/2018 08:51:37.000,4.40003109,0.925464988
06/23/2018 08:53:37.000,4.399973869,0.952511191
06/23/2018 08:55:37.000,4.400036812,0.978002429
06/23/2018 08:57:37.000,4.400009155,1.002051711
06/23/2018 08:59:37.000,4.400035858,1.0246737
06/23/2018 09:01:37.000,4.400029182,1.028342128
06/23/2018 09:03:37.000,4.268133163,1.028345466
06/23/2018 09:05:37.000,4.255098343,1.028345466
06/23/2018 09:07:37.000,4.251752853,1.028345466
06/23/2018 09:09:37.000,3.321527481,1.028345466
06/23/2018 09:11:37.000,3.245993614,1.028345466
06/23/2018 09:13:37.000,3.16136837,1.028345466
06/23/2018 09:15:37.000,3.074980736,1.028345466
06/23/2018 09:17:37.000,2.999998093,1.028345466
06/23/2018 09:19:37.000,3.85759449,1.028345466
06/23/2018 09:21:37.000,3.876455307,1.028345466
06/23/2018 09:23:37.000,3.880625725,1.028345466
06/23/2018 09:25:37.000,4.200078964,0.011328013
06/23/2018 09:27:37.000,4.319867134,0.119739026
06/23/2018 09:29:37.000,4.35908699,0.228402793
06/23/2018 09:31:37.000,4.400036812,0.336319715
06/23/2018 09:33:37.000,4.400001526,0.429588437
06/23/2018 09:35:37.000,4.400051117,0.506121099
06/23/2018 09:37:37.000,4.399972916,0.570304394
06/23/2018 09:39:37.000,4.400017738,0.625774443
06/23/2018 09:41:37.000,4.39993763,0.675067723
06/23/2018 09:43:37.000,4.400012016,0.719675243
06/23/2018 09:45:37.000,4.39999485,0.760517478
06/23/2018 09:47:37.000,4.399989128,0.798231602
06/23/2018 09:49:37.000,4.40004158,0.833182275
06/23/2018 09:51:37.000,4.399970055,0.865658939
06/23/2018 09:53:37.000,4.40000248,0.895956814
06/23/2018 09:55:37.000,4.400006294,0.924400389
06/23/2018 09:57:37.000,4.399987221,0.951249182
06/23/2018 09:59:37.000,4.400009155,0.976627409
06/23/2018 10:01:37.000,4.400017738,1.000617385
06/23/2018 10:03:37.000,4.399986267,1.023278832
06/23/2018 10:05:37.000,4.400012016,1.028383493
06/23/2018 10:07:37.000,4.268076897,1.028384686
06/23/2018 10:09:37.000,4.254981041,1.028384686
06/23/2018 10:11:37.000,4.251601219,1.028384686
06/23/2018 10:13:37.000,3.318639755,1.028384686
06/23/2018 10:15:37.000,3.242305756,1.028384686
06/23/2018 10:17:37.000,3.156938553,1.028384686
06/23/2018 10:19:37.000,3.069979668,1.028384686
06/23/2018 10:21:37.000,3,1.028384686
06/23/2018 10:23:37.000,3.860178947,1.028384686
06/23/2018 10:25:37.000,3.879098892,1.028384686
06/23/2018 10:27:37.000,3.883253098,1.028384686
06/23/2018 10:29:37.000,4.200108528,0.009406108
06/23/2018 10:31:37.000,4.326407433,0.117839426
06/23/2018 10:33:37.000,4.366069794,0.22649695
06/23/2018 10:35:37.000,4.400038719,0.333622754
06/23/2018 10:37:37.000,4.399991989,0.425023258
06/23/2018 10:39:37.000,4.400032043,0.500614643
06/23/2018 10:41:37.000,4.400016785,0.564362884
06/23/2018 10:43:37.000,4.400033951,0.619343996
06/23/2018 10:45:37.000,4.400020599,0.667898238
06/23/2018 10:47:37.000,4.399999619,0.711762071
06/23/2018 10:49:37.000,4.399977684,0.752023935
06/23/2018 10:51:37.000,4.400017738,0.789350212
06/23/2018 10:53:37.000,4.399991989,0.824133217
06/23/2018 10:55:37.000,4.400028229,0.856655657
06/23/2018 10:57:37.000,4.39996624,0.887087345
06/23/2018 10:59:37.000,4.399999619,0.91554153
06/23/2018 11:01:37.000,4.400035858,0.942241967
06/23/2018 11:03:37.000,4.399988174,0.967459261
06/23/2018 11:05:37.000,4.399975777,0.991302907
06/23/2018 11:07:37.000,4.399983406,1.013824701
06/23/2018 11:09:37.000,4.39999485,1.017849684
06/23/2018 11:11:37.000,4.268724442,1.017852306
06/23/2018 11:13:37.000,4.255738258,1.017852306
06/23/2018 11:15:37.000,4.252378464,1.017852306
06/23/2018 11:17:37.000,3.324838638,1.017852306
06/23/2018 11:19:37.000,3.247247696,1.017852306
06/23/2018 11:21:37.000,3.160561562,1.017852306
06/23/2018 11:23:37.000,3.072853088,1.017852306
06/23/2018 11:25:37.000,2.99998188,1.017852306
06/23/2018 11:27:37.000,3.858570099,1.017852306
06/23/2018 11:29:37.000,3.877667427,1.017852306
06/23/2018 11:31:37.000,3.881884575,1.017852306
06/23/2018 11:33:37.000,4.200037956,0.010035684
06/23/2018 11:35:37.000,4.326411247,0.11845386
06/23/2018 11:37:37.000,4.366514206,0.227107093
06/23/2018 11:39:37.000,4.40002346,0.334258705
06/23/2018 11:41:37.000,4.400012016,0.426100612
06/23/2018 11:43:37.000,4.40003109,0.502347648
06/23/2018 11:45:37.000,4.399991035,0.566931129
06/23/2018 11:47:37.000,4.400030136,0.622915506
06/23/2018 11:49:37.000,4.400045395,0.672396839
06/23/2018 11:51:37.000,4.400008202,0.716739595
06/23/2018 11:53:37.000,4.400006294,0.757057309
06/23/2018 11:55:37.000,4.400025368,0.79421705
06/23/2018 11:57:37.000,4.399974823,0.828821719
06/23/2018 11:59:37.000,4.399998665,0.861205935
06/23/2018 12:01:37.000,4.400012016,0.891590714
06/23/2018 12:03:37.000,4.39996624,0.920117199
06/23/2018 12:05:37.000,4.400024414,0.946932793
06/23/2018 12:07:37.000,4.399992943,0.972132564
06/23/2018 12:09:37.000,4.400015831,0.995918453
06/23/2018 12:11:37.000,4.400024414,1.018462658
06/23/2018 12:13:37.000,4.399969101,1.02309978
06/23/2018 12:15:37.000,4.268585205,1.02310133
06/23/2018 12:17:37.000,4.255486488,1.02310133
06/23/2018 12:19:37.000,4.252234459,1.02310133
06/23/2018 12:21:37.000,3.329115868,1.02310133
06/23/2018 12:23:37.000,3.249279022,1.02310133
06/23/2018 12:25:37.000,3.161831856,1.02310133
06/23/2018 12:27:37.000,3.07237339,1.02310133
06/23/2018 12:29:37.000,3,1.02310133
06/23/2018 12:31:37.000,3.859142303,1.02310133
06/23/2018 12:33:37.000,3.878346443,1.02310133
06/23/2018 12:35:37.000,3.882466316,1.02310133
06/23/2018 12:37:37.000,4.200035095,0.009674412
06/23/2018 12:39:37.000,4.328639984,0.118085362
06/23/2018 12:41:37.000,4.37071991,0.226749077
06/23/2018 12:43:37.000,4.399971962,0.333141655
06/23/2018 12:45:37.000,4.400000572,0.423307687
06/23/2018 12:47:37.000,4.400032997,0.498122215
06/23/2018 12:49:37.000,4.400009155,0.561843812
06/23/2018 12:51:37.000,4.400028229,0.617466509
06/23/2018 12:53:37.000,4.400001526,0.666826427
06/23/2018 12:55:37.000,4.400003433,0.71128577
06/23/2018 12:57:37.000,4.400025368,0.751887202
06/23/2018 12:59:37.000,4.399988174,0.789207399
06/23/2018 13:01:37.000,4.400027275,0.823764563
06/23/2018 13:03:37.000,4.400040627,0.856048167
06/23/2018 13:05:37.000,4.400004387,0.886371672
06/23/2018 13:07:37.000,4.400010109,0.914932728
06/23/2018 13:09:37.000,4.399950027,0.941887259
06/23/2018 13:11:37.000,4.400003433,0.96731925
06/23/2018 13:13:37.000,4.399993896,0.991317689
06/23/2018 13:15:37.000,4.400003433,1.013906598
06/23/2018 13:17:37.000,4.400039673,1.018257976
06/23/2018 13:19:37.000,4.268344879,1.018259645
06/23/2018 13:21:37.000,4.255237579,1.018259645
06/23/2018 13:23:37.000,4.251878738,1.018259645
06/23/2018 13:25:37.000,3.326826096,1.018259645
06/23/2018 13:27:37.000,3.249174118,1.018259645
06/23/2018 13:29:37.000,3.16106987,1.018259645
06/23/2018 13:31:37.000,3.071007729,1.018259645
06/23/2018 13:33:37.000,2.999979973,1.018259645
06/23/2018 13:35:37.000,3.859548569,1.018259645
06/23/2018 13:37:37.000,3.878709793,1.018259645
06/23/2018 13:39:37.000,3.882935524,1.018259645
06/23/2018 13:41:37.000,4.200125694,0.009562131
06/23/2018 13:43:37.000,4.329449654,0.11798276
06/23/2018 13:45:37.000,4.371922493,0.226651758
06/23/2018 13:47:37.000,4.400011063,0.332667142
06/23/2018 13:49:37.000,4.400042534,0.422192156
06/23/2018 13:51:37.000,4.39999485,0.496519595
06/23/2018 13:53:37.000,4.399972916,0.559673011
06/23/2018 13:55:37.000,4.40000248,0.614857674
06/23/2018 13:57:37.000,4.40002346,0.664103508
06/23/2018 13:59:37.000,4.400011063,0.708687723
06/23/2018 14:01:37.000,4.400020599,0.749404073
06/23/2018 14:03:37.000,4.400024414,0.786992729
06/23/2018 14:05:37.000,4.400042534,0.821871459
06/23/2018 14:07:37.000,4.400009155,0.854291022
06/23/2018 14:09:37.000,4.399961472,0.884557903
06/23/2018 14:11:37.000,4.399992943,0.912982106
06/23/2018 14:13:37.000,4.399989128,0.939777732
06/23/2018 14:15:37.000,4.400005341,0.965109348
06/23/2018 14:17:37.000,4.399971962,0.989048779
06/23/2018 14:19:37.000,4.400012016,1.011656284
06/23/2018 14:21:37.000,4.400027275,1.015783191
06/23/2018 14:23:37.000,4.268641472,1.015783548
06/23/2018 14:25:37.000,4.255582809,1.015783548
06/23/2018 14:27:37.000,4.252230644,1.015783548
06/23/2018 14:29:37.000,3.325642586,1.015783548
06/23/2018 14:31:37.000,3.249318123,1.015783548
06/23/2018 14:33:37.000,3.165094376,1.015783548
06/23/2018 14:35:37.000,3.077849388,1.015783548
06/23/2018 14:37:37.000,2.999991417,1.015783548
06/23/2018 14:39:37.000,3.8560009,1.015783548
06/23/2018 14:41:37.000,3.875267982,1.015783548
06/23/2018 14:43:37.000,3.879529953,1.015783548
06/23/2018 14:45:37.000,4.20008564,0.010913476
06/23/2018 14:47:37.000,4.325447083,0.119323201
06/23/2018 14:49:37.000,4.366861343,0.22797513
06/23/2018 14:51:37.000,4.40001297,0.334926218
06/23/2018 14:53:37.000,4.399990082,0.426136822
06/23/2018 14:55:37.000,4.400024414,0.501795411
06/23/2018 14:57:37.000,4.400025368,0.565987229
06/23/2018 14:59:37.000,4.400075912,0.621846974
06/23/2018 15:01:37.000,4.400006294,0.67154783
06/23/2018 15:03:37.000,4.399987221,0.716653645
06/23/2018 15:05:37.000,4.399969101,0.757949829
06/23/2018 15:07:37.000,4.40007782,0.796068966
06/23/2018 15:09:37.000,4.399973869,0.831498146
06/23/2018 15:11:37.000,4.400011063,0.864601731
06/23/2018 15:13:37.000,4.400000572,0.895535171
06/23/2018 15:15:37.000,4.399988174,0.924410522
06/23/2018 15:17:37.000,4.399975777,0.951450825
06/23/2018 15:19:37.000,4.400014877,0.976928294
06/23/2018 15:21:37.000,4.400019646,1.00102973
06/23/2018 15:23:37.000,4.399945259,1.023840547
06/23/2018 15:25:37.000,4.399999619,1.031722426
06/23/2018 15:27:37.000,4.267913818,1.031725883
06/23/2018 15:29:37.000,4.254757881,1.031725883
06/23/2018 15:31:37.000,4.251356125,1.031725883
06/23/2018 15:33:37.000,3.323112488,1.031725883
06/23/2018 15:35:37.000,3.246107101,1.031725883
06/23/2018 15:37:37.000,3.158856392,1.031725883
06/23/2018 15:39:37.000,3.071406364,1.031725883
06/23/2018 15:41:37.000,2.999998093,1.031725883
06/23/2018 15:43:37.000,3.85900116,1.031725883
06/23/2018 15:45:37.000,3.878176689,1.031725883
06/23/2018 15:47:37.000,3.882382393,1.031725883
06/23/2018 15:49:37.000,4.200072289,0.009702193
06/23/2018 15:51:37.000,4.328271866,0.118107095
06/23/2018 15:53:37.000,4.370804787,0.226776764
06/23/2018 15:55:37.000,4.399993896,0.333031565
06/23/2018 15:57:37.000,4.39997673,0.422683209
06/23/2018 15:59:37.000,4.399983406,0.4968701
06/23/2018 16:01:37.000,4.400026321,0.559952438
06/23/2018 16:03:37.000,4.400029182,0.615039468
06/23/2018 16:05:37.000,4.39996624,0.664090812
06/23/2018 16:07:37.000,4.400025368,0.708477795
06/23/2018 16:09:37.000,4.399999619,0.749106765
06/23/2018 16:11:37.000,4.399957657,0.786608875
06/23/2018 16:13:37.000,4.399954796,0.821519732
06/23/2018 16:15:37.000,4.400003433,0.854124427
06/23/2018 16:17:37.000,4.399978638,0.884654045
06/23/2018 16:19:37.000,4.39999485,0.913315773
06/23/2018 16:21:37.000,4.399954796,0.940187693
06/23/2018 16:23:37.000,4.400028229,0.96539402
06/23/2018 16:25:37.000,4.400003433,0.989129841
06/23/2018 16:27:37.000,4.400035858,1.011560082
06/23/2018 16:29:37.000,4.400006294,1.013252854
06/23/2018 16:31:37.000,4.26695919,1.01325357
06/23/2018 16:33:37.000,4.253736496,1.01325357
06/23/2018 16:35:37.000,4.250358582,1.01325357
06/23/2018 16:37:37.000,3.322909355,1.01325357
06/23/2018 16:39:37.000,3.247365952,1.01325357
06/23/2018 16:41:37.000,3.162241936,1.01325357
06/23/2018 16:43:37.000,3.074297905,1.01325357
06/23/2018 16:45:37.000,3,1.01325357
06/23/2018 16:47:37.000,3.856499672,1.01325357
06/23/2018 16:49:37.000,3.875753403,1.01325357
06/23/2018 16:51:37.000,3.880003929,1.01325357
06/23/2018 16:53:37.000,4.200083733,0.010809377
06/23/2018 16:55:37.000,4.325613022,0.119216107
06/23/2018 16:57:37.000,4.367706299,0.227890134
06/23/2018 16:59:37.000,4.399963379,0.334773511
06/23/2018 17:01:37.000,4.40003109,0.425679862
06/23/2018 17:03:37.000,4.400026321,0.500897586
06/23/2018 17:05:37.000,4.400040627,0.564621091
06/23/2018 17:07:37.000,4.400043488,0.620218515
06/23/2018 17:09:37.000,4.400016785,0.669788539
06/23/2018 17:11:37.000,4.399988174,0.71464628
06/23/2018 17:13:37.000,4.399983406,0.755751312
06/23/2018 17:15:37.000,4.399997711,0.793704093
06/23/2018 17:17:37.000,4.400007248,0.828864813
06/23/2018 17:19:37.000,4.399982452,0.861657023
06/23/2018 17:21:37.000,4.400048256,0.892385542
06/23/2018 17:23:37.000,4.400020599,0.921267688
06/23/2018 17:25:37.000,4.399975777,0.948478043
06/23/2018 17:27:37.000,4.399982452,0.97409904
06/23/2018 17:29:37.000,4.400025368,0.9981879
06/23/2018 17:31:37.000,4.400010109,1.020819306
06/23/2018 17:33:37.000,4.400037766,1.024756789
06/23/2018 17:35:37.000,4.267126083,1.024758816
06/23/2018 17:37:37.000,4.253773689,1.024758816
06/23/2018 17:39:37.000,4.25036335,1.024758816
06/23/2018 17:41:37.000,3.324145317,1.024758816
06/23/2018 17:43:37.000,3.247354507,1.024758816
06/23/2018 17:45:37.000,3.162582397,1.024758816
06/23/2018 17:47:37.000,3.075728416,1.024758816
06/23/2018 17:49:37.000,2.999991417,1.024758816
06/23/2018 17:51:37.000,3.856184959,1.024758816
06/23/2018 17:53:37.000,3.875337601,1.024758816
06/23/2018 17:55:37.000,3.879589081,1.024758816
06/23/2018 17:57:37.000,4.200097084,0.01143689
06/23/2018 17:59:37.000,4.322500229,0.119842038
06/23/2018 18:01:37.000,4.364880562,0.228513449
06/23/2018 18:03:37.000,4.399935722,0.335657746
06/23/2018 18:05:37.000,4.399995804,0.427077025
06/23/2018 18:07:37.000,4.400008202,0.502480805
06/23/2018 18:09:37.000,4.399997711,0.566179454
06/23/2018 18:11:37.000,4.399980545,0.621448636
06/23/2018 18:13:37.000,4.399995804,0.670656085
06/23/2018 18:15:37.000,4.399938583,0.715237617
06/23/2018 18:17:37.000,4.399894714,0.756101966
06/23/2018 18:19:37.000,4.400042534,0.793844879
06/23/2018 18:21:37.000,4.399973869,0.828926682
06/23/2018 18:23:37.000,4.400015831,0.861534417
06/23/2018 18:25:37.000,4.400061607,0.891992211
06/23/2018 18:27:37.000,4.400027275,0.920638978
06/23/2018 18:29:37.000,4.400020599,0.94767195
06/23/2018 18:31:37.000,4.400012016,0.973211527
06/23/2018 18:33:37.000,4.399991035,0.997364759
06/23/2018 18:35:37.000,4.399992943,1.020170927
06/23/2018 18:37:37.000,4.399950027,1.026435137
06/23/2018 18:39:37.000,4.267188072,1.026437283
06/23/2018 18:41:37.000,4.253871918,1.026437283
06/23/2018 18:43:37.000,4.250444412,1.026437283
06/23/2018 18:45:37.000,3.31905365,1.026437283
06/23/2018 18:47:37.000,3.241542816,1.026437283
06/23/2018 18:49:37.000,3.156405449,1.026437283
06/23/2018 18:51:37.000,3.067955971,1.026437283
06/23/2018 18:53:37.000,2.999987602,1.026437283
06/23/2018 18:55:37.000,3.859392166,1.026437283
06/23/2018 18:57:37.000,3.878490448,1.026437283
06/23/2018 18:59:37.000,3.882590294,1.026437283
06/23/2018 19:01:37.000,4.200117111,0.010279721
06/23/2018 19:03:37.000,4.325613022,0.118698955
06/23/2018 19:05:37.000,4.369070053,0.227354258
06/23/2018 19:07:37.000,4.400024414,0.333684832
06/23/2018 19:09:37.000,4.400016785,0.423398256
06/23/2018 19:11:37.000,4.400050163,0.497527629
06/23/2018 19:13:37.000,4.40003109,0.560210824
06/23/2018 19:15:37.000,4.39999485,0.614622056
06/23/2018 19:17:37.000,4.400052071,0.66291362
06/23/2018 19:19:37.000,4.399974823,0.706674695
06/23/2018 19:21:37.000,4.400019646,0.746870399
06/23/2018 19:23:37.000,4.400014877,0.784101725
06/23/2018 19:25:37.000,4.399983406,0.818769336
06/23/2018 19:27:37.000,4.399971962,0.85113281
06/23/2018 19:29:37.000,4.400009155,0.881357193
06/23/2018 19:31:37.000,4.39995575,0.909633517
06/23/2018 19:33:37.000,4.399973869,0.936267316
06/23/2018 19:35:37.000,4.399958611,0.961470723
06/23/2018 19:37:37.000,4.400000572,0.985329211
06/23/2018 19:39:37.000,4.400017738,1.007923126
06/23/2018 19:41:37.000,4.399965286,1.012207627
06/23/2018 19:43:37.000,4.267428398,1.012208343
06/23/2018 19:45:37.000,4.254084587,1.012208343
06/23/2018 19:47:37.000,4.250701904,1.012208343
06/23/2018 19:49:37.000,3.319192886,1.012208343
06/23/2018 19:51:37.000,3.244346619,1.012208343
06/23/2018 19:53:37.000,3.159912109,1.012208343
06/23/2018 19:55:37.000,3.073067665,1.012208343
06/23/2018 19:57:37.000,2.999991417,1.012208343
06/23/2018 19:59:37.000,3.855958939,1.012208343
06/23/2018 20:01:37.000,3.875245094,1.012208343
06/23/2018 20:03:37.000,3.879512787,1.012208343
06/23/2018 20:05:37.000,4.200090408,0.011771835
06/23/2018 20:07:37.000,4.320840836,0.120175906
06/23/2018 20:09:37.000,4.362909317,0.228837937
06/23/2018 20:11:37.000,4.400071144,0.336130828
06/23/2018 20:13:37.000,4.400018692,0.427808911
06/23/2018 20:15:37.000,4.400053024,0.503458023
06/23/2018 20:17:37.000,4.400107384,0.567473888
06/23/2018 20:19:37.000,4.39997673,0.623027503
06/23/2018 20:21:37.000,4.400030136,0.672258854
06/23/2018 20:23:37.000,4.400044441,0.716659129
06/23/2018 20:25:37.000,4.400016785,0.757309139
06/23/2018 20:27:37.000,4.400036812,0.794925034
06/23/2018 20:29:37.000,4.400005341,0.829922557
06/23/2018 20:31:37.000,4.399992943,0.862594128
06/23/2018 20:33:37.000,4.400017738,0.893176794
06/23/2018 20:35:37.000,4.399986267,0.921764255
06/23/2018 20:37:37.000,4.400029182,0.948560417
06/23/2018 20:39:37.000,4.4000597,0.97382766
06/23/2018 20:41:37.000,4.399971962,0.997839332
06/23/2018 20:43:37.000,4.400009155,1.020684361
06/23/2018 20:45:37.000,4.40002346,1.031140208
06/23/2018 20:47:37.000,4.26834774,1.031141281
06/23/2018 20:49:37.000,4.25508213,1.031141281
06/23/2018 20:51:37.000,4.251605034,1.031141281
06/23/2018 20:53:37.000,3.332290649,1.031141281
06/23/2018 20:55:37.000,3.254950523,1.031141281
06/23/2018 20:57:37.000,3.169567108,1.031141281
06/23/2018 20:59:37.000,3.084685326,1.031141281
06/23/2018 21:01:37.000,2.999980927,1.031141281
06/23/2018 21:03:37.000,3.8520298,1.031141281
06/23/2018 21:05:37.000,3.871511459,1.031141281
06/23/2018 21:07:37.000,3.875849724,1.031141281
06/23/2018 21:09:37.000,4.200120926,0.012971873
06/23/2018 21:11:37.000,4.319081306,0.121375754
06/23/2018 21:13:37.000,4.359481812,0.230040386
06/23/2018 21:15:37.000,4.400001526,0.337842315
06/23/2018 21:17:37.000,4.400069237,0.430918425
06/23/2018 21:19:37.000,4.400009155,0.50769496
06/23/2018 21:21:37.000,4.399987221,0.572492003
06/23/2018 21:23:37.000,4.400045395,0.628739238
06/23/2018 21:25:37.000,4.400027275,0.678623617
06/23/2018 21:27:37.000,4.399973869,0.723636448
06/23/2018 21:29:37.000,4.399950981,0.764831424
06/23/2018 21:31:37.000,4.399967194,0.802965105
06/23/2018 21:33:37.000,4.400004387,0.838464379
06/23/2018 21:35:37.000,4.40001297,0.871616602
06/23/2018 21:37:37.000,4.400010109,0.90267992
06/23/2018 21:39:37.000,4.399991035,0.931842148
06/23/2018 21:41:37.000,4.40001297,0.959162712
06/23/2018 21:43:37.000,4.400038719,0.984791994
06/23/2018 21:45:37.000,4.399927139,1.008951187
06/23/2018 21:47:37.000,4.400042534,1.031882167
06/23/2018 21:49:37.000,4.400017738,1.044388771
06/23/2018 21:51:37.000,4.266658783,1.044390798
06/23/2018 21:53:37.000,4.253221512,1.044390798
06/23/2018 21:55:37.000,4.24966526,1.044390798
06/23/2018 21:57:37.000,3.322464943,1.044390798
06/23/2018 21:59:37.000,3.244170189,1.044390798
06/23/2018 22:01:37.000,3.159064293,1.044390798
06/23/2018 22:03:37.000,3.07162571,1.044390798
06/23/2018 22:05:37.000,2.999983788,1.044390798
06/23/2018 22:07:37.000,3.857942581,1.044390798
06/23/2018 22:09:37.000,3.876959801,1.044390798
06/23/2018 22:11:37.000,3.881103516,1.044390798
06/23/2018 22:13:37.000,4.200131416,0.010932572
06/23/2018 22:15:37.000,4.322693825,0.119346812
06/23/2018 22:17:37.000,4.364733696,0.228001058
06/23/2018 22:19:37.000,4.400072098,0.334993571
06/23/2018 22:21:37.000,4.400016785,0.425784409
06/23/2018 22:23:37.000,4.399991989,0.500355363
06/23/2018 22:25:37.000,4.400042534,0.563254297
06/23/2018 22:27:37.000,4.399982452,0.617836297
06/23/2018 22:29:37.000,4.400029182,0.666356385
06/23/2018 22:31:37.000,4.399997711,0.710209489
06/23/2018 22:33:37.000,4.399983406,0.750378728
06/23/2018 22:35:37.000,4.399945259,0.787578821
06/23/2018 22:37:37.000,4.400005341,0.822254241
06/23/2018 22:39:37.000,4.400065422,0.85468632
06/23/2018 22:41:37.000,4.39999485,0.885100543
06/23/2018 22:43:37.000,4.399938583,0.913660109
06/23/2018 22:45:37.000,4.399996758,0.940425396
06/23/2018 22:47:37.000,4.400017738,0.965571582
06/23/2018 22:49:37.000,4.400071144,0.989245415
06/23/2018 22:51:37.000,4.400019646,1.011628389
06/23/2018 22:53:37.000,4.400035858,1.012614012
06/23/2018 22:55:37.000,4.265625954,1.012616992
06/23/2018 22:57:37.000,4.252033234,1.012616992
06/23/2018 22:59:37.000,4.24851799,1.012616992
06/23/2018 23:01:37.000,3.3191185,1.012616992
06/23/2018 23:03:37.000,3.242650032,1.012616992
06/23/2018 23:05:37.000,3.156241417,1.012616992
06/23/2018 23:07:37.000,3.066177368,1.012616992
06/23/2018 23:09:37.000,2.999997139,1.012616992
06/23/2018 23:11:37.000,3.859828949,1.012616992
06/23/2018 23:13:37.000,3.878881454,1.012616992
06/23/2018 23:15:37.000,3.883073807,1.012616992
06/23/2018 23:17:37.000,4.200040817,0.009697849
06/23/2018 23:19:37.000,4.325704575,0.118113637
06/23/2018 23:21:37.000,4.367465973,0.226778671
06/23/2018 23:23:37.000,4.400009155,0.333489448
06/23/2018 23:25:37.000,4.399947166,0.423868626
06/23/2018 23:27:37.000,4.399983406,0.498385102
06/23/2018 23:29:37.000,4.39995575,0.561040342
06/23/2018 23:31:37.000,4.400040627,0.615223825
06/23/2018 23:33:37.000,4.400001526,0.663279235
06/23/2018 23:35:37.000,4.39993,0.706778109
06/23/2018 23:37:37.000,4.399989128,0.746646583
06/23/2018 23:39:37.000,4.399979591,0.783489585
06/23/2018 23:41:37.000,4.400004387,0.817897439
06/23/2018 23:43:37.000,4.400001526,0.850182772
06/23/2018 23:45:37.000,4.399987221,0.88049674
06/23/2018 23:47:37.000,4.399989128,0.908977926
06/23/2018 23:49:37.000,4.400022507,0.935769141
06/23/2018 23:51:37.000,4.400008202,0.960934877
06/23/2018 23:53:37.000,4.399989128,0.984561801
06/23/2018 23:55:37.000,4.40002346,1.004729271
06/23/2018 23:57:37.000,4.266555786,1.004732013
06/23/2018 23:59:37.000,4.253032684,1.004732013
06/24/2018 00:01:37.000,4.249524117,1.004732013
06/24/2018 00:03:37.000,3.318770409,1.004732013
06/24/2018 00:05:37.000,3.241599083,1.004732013
06/24/2018 00:07:37.000,3.155085564,1.004732013
06/24/2018 00:09:37.000,3.067569733,1.004732013
06/24/2018 00:11:37.000,2.99998188,1.004732013
06/24/2018 00:13:37.000,3.859864235,1.004732013
06/24/2018 00:15:37.000,3.879119873,1.004732013
06/24/2018 00:17:37.000,3.883232117,1.004732013
06/24/2018 00:19:37.000,4.200088501,0.009193459
06/24/2018 00:21:37.000,4.330061913,0.11760553
06/24/2018 00:23:37.000,4.371062279,0.226271391
06/24/2018 00:25:37.000,4.400046349,0.332612932
06/24/2018 00:27:37.000,4.399980545,0.422611207
06/24/2018 00:29:37.000,4.400028229,0.497248232
06/24/2018 00:31:37.000,4.4000597,0.560489297
06/24/2018 00:33:37.000,4.399975777,0.615317225
06/24/2018 00:35:37.000,4.399983406,0.663731933
06/24/2018 00:37:37.000,4.400022507,0.707248211
06/24/2018 00:39:37.000,4.39999485,0.746990979
06/24/2018 00:41:37.000,4.399989128,0.783677161
06/24/2018 00:43:37.000,4.399993896,0.81782341
06/24/2018 00:45:37.000,4.399981499,0.849813104
06/24/2018 00:47:37.000,4.399959564,0.879955113
06/24/2018 00:49:37.000,4.40004158,0.908385813
06/24/2018 00:51:37.000,4.399978638,0.935210526
06/24/2018 00:53:37.000,4.400012016,0.960509419
06/24/2018 00:55:37.000,4.400057793,0.984306872
06/24/2018 00:57:37.000,4.400055885,1.005130649
06/24/2018 00:59:37.000,4.2666502,1.005132794
06/24/2018 01:01:37.000,4.253056526,1.005132794
06/24/2018 01:03:37.000,4.249554634,1.005132794
06/24/2018 01:05:37.000,3.31101799,1.005132794
06/24/2018 01:07:37.000,3.234107971,1.005132794
06/24/2018 01:09:37.000,3.149703979,1.005132794
06/24/2018 01:11:37.000,3.060836792,1.005132794
06/24/2018 01:13:37.000,2.999984741,1.005132794
06/24/2018 01:15:37.000,3.862446785,1.005132794
06/24/2018 01:17:37.000,3.881435394,1.005132794
06/24/2018 01:19:37.000,3.885604858,1.005132794
06/24/2018 01:21:37.000,4.200084686,0.008957413
06/24/2018 01:23:37.000,4.330773354,0.117371298
06/24/2018 01:25:37.000,4.376318932,0.226036802
06/24/2018 01:27:37.000,4.399974823,0.331171155
06/24/2018 01:29:37.000,4.399988174,0.419207126
06/24/2018 01:31:37.000,4.400017738,0.492405117
06/24/2018 01:33:37.000,4.400025368,0.554793775
06/24/2018 01:35:37.000,4.399991989,0.609252512
06/24/2018 01:37:37.000,4.39999485,0.65758729
06/24/2018 01:39:37.000,4.399938583,0.701068819
06/24/2018 01:41:37.000,4.40004158,0.740631521
06/24/2018 01:43:37.000,4.39996624,0.777025998
06/24/2018 01:45:37.000,4.399975777,0.810805559
06/24/2018 01:47:37.000,4.399991989,0.842349291
06/24/2018 01:49:37.000,4.400012016,0.871975958
06/24/2018 01:51:37.000,4.400003433,0.899994075
06/24/2018 01:53:37.000,4.400014877,0.926536977
06/24/2018 01:55:37.000,4.40001297,0.951639414
06/24/2018 01:57:37.000,4.39995575,0.975380242
06/24/2018 01:59:37.000,4.400020599,0.997804642
06/24/2018 02:01:37.000,4.39995575,0.997832894
06/24/2018 02:03:37.000,4.267889023,0.997833788
06/24/2018 02:05:37.000,4.254620552,0.997833788
06/24/2018 02:07:37.000,4.251252174,0.997833788
06/24/2018 02:09:37.000,3.315667152,0.997833788
06/24/2018 02:11:37.000,3.237454414,0.997833788
06/24/2018 02:13:37.000,3.150995255,0.997833788
06/24/2018 02:15:37.000,3.060873985,0.997833788
06/24/2018 02:17:37.000,2.999996185,0.997833788
06/24/2018 02:19:37.000,3.863084793,0.997833788
06/24/2018 02:21:37.000,3.882074356,0.997833788
06/24/2018 02:23:37.000,3.886260986,0.997833788
06/24/2018 02:25:37.000,4.200076103,0.009262701
06/24/2018 02:27:37.000,4.327448845,0.117680103
06/24/2018 02:29:37.000,4.373396873,0.226337805
06/24/2018 02:31:37.000,4.399991035,0.331675977
06/24/2018 02:33:37.000,4.399961472,0.419519007
06/24/2018 02:35:37.000,4.400017738,0.492154241
06/24/2018 02:37:37.000,4.400061607,0.553874195
06/24/2018 02:39:37.000,4.399957657,0.607805014
06/24/2018 02:41:37.000,4.400046349,0.655931771
06/24/2018 02:43:37.000,4.399964333,0.699449241
06/24/2018 02:45:37.000,4.40000248,0.739223421
06/24/2018 02:47:37.000,4.400037766,0.775895357
06/24/2018 02:49:37.000,4.400034904,0.809877217
06/24/2018 02:51:37.000,4.400050163,0.841504216
06/24/2018 02:53:37.000,4.400011063,0.871042132
06/24/2018 02:55:37.000,4.39998436,0.898750484
06/24/2018 02:57:37.000,4.400015831,0.924908221
06/24/2018 02:59:37.000,4.400017738,0.949643672
06/24/2018 03:01:37.000,4.399998665,0.973008096
06/24/2018 03:03:37.000,4.400053978,0.989883542
06/24/2018 03:05:37.000,4.267268181,0.989886165
06/24/2018 03:07:37.000,4.253927231,0.989886165
06/24/2018 03:09:37.000,4.250554085,0.989886165
06/24/2018 03:11:37.000,3.313601494,0.989886165
06/24/2018 03:13:37.000,3.234621048,0.989886165
06/24/2018 03:15:37.000,3.147686958,0.989886165
06/24/2018 03:17:37.000,3.056416512,0.989886165
06/24/2018 03:19:37.000,2.999995232,0.989886165
06/24/2018 03:21:37.000,3.864600182,0.989886165
06/24/2018 03:23:37.000,3.883561134,0.989886165
06/24/2018 03:25:37.000,3.887648582,0.989886165
06/24/2018 03:27:37.000,4.200023651,0.008222764
06/24/2018 03:29:37.000,4.331127167,0.11663533
06/24/2018 03:31:37.000,4.376322746,0.225291997
06/24/2018 03:33:37.000,4.400069237,0.330143213
06/24/2018 03:35:37.000,4.399975777,0.417134702
06/24/2018 03:37:37.000,4.400033951,0.488856345
06/24/2018 03:39:37.000,4.40002346,0.549726605
06/24/2018 03:41:37.000,4.400012016,0.602904975
06/24/2018 03:43:37.000,4.400042534,0.650397778
06/24/2018 03:45:37.000,4.400043488,0.693600416
06/24/2018 03:47:37.000,4.400080681,0.733258724
06/24/2018 03:49:37.000,4.400045395,0.769829869
06/24/2018 03:51:37.000,4.400006294,0.80379355
06/24/2018 03:53:37.000,4.399993896,0.835490048
06/24/2018 03:55:37.000,4.399964333,0.86509943
06/24/2018 03:57:37.000,4.39998436,0.892807007
06/24/2018 03:59:37.000,4.400014877,0.918781877
06/24/2018 04:01:37.000,4.400029182,0.943250656
06/24/2018 04:03:37.000,4.399978638,0.966426015
06/24/2018 04:05:37.000,4.399982452,0.981797457
06/24/2018 04:07:37.000,4.267036438,0.98179996
06/24/2018 04:09:37.000,4.25366497,0.98179996
06/24/2018 04:11:37.000,4.250219345,0.98179996
06/24/2018 04:13:37.000,3.317662239,0.98179996
06/24/2018 04:15:37.000,3.23671627,0.98179996
06/24/2018 04:17:37.000,3.148690224,0.98179996
06/24/2018 04:19:37.000,3.056376457,0.98179996
06/24/2018 04:21:37.000,2.999990463,0.98179996
06/24/2018 04:23:37.000,3.864067078,0.98179996
06/24/2018 04:25:37.000,3.883207321,0.98179996
06/24/2018 04:27:37.000,3.887361526,0.98179996
06/24/2018 04:29:37.000,4.200016022,0.007630485

